Data as a Lever: A Neighbouring Datasets Perspective on Predictive Multiplicity

Multiplicity, the existence of equally good yet competing models, has received growing attention in recent years. While prior work has emphasized modelling choices, the critical role of data in shaping multiplicity has been largely overlooked. In this work, we first introduce a neighbouring datasets framework, arguing that much of data processing can be reframed as choosing between neighbouring datasets. Under this framework, we find a counterintuitive theoretical relationship: neighbouring datasets with greater inter-class distribution overlap exhibit lower multiplicity. Building on this insight, we apply our framework to two domains: active learning and data imputation. For each, we establish natural extensions of the neighbouring datasets perspective, conduct the first systematic study of multiplicity in existing algorithms, and finally, propose novel multiplicity-aware methods, namely, multiplicity-aware data acquisition strategies for active learning and multiplicity-aware data imputation.

==> data/active_multistep/active_multistep_committee.dat <==
step acc amb
1 0.8149655765920827 0.16660929432013766
2 0.815230063109581 0.1652897303499713
3 0.8152633390705681 0.1671830177854274
4 0.8149403327596099 0.1647160068846816
5 0.8151973608720597 0.165978198508319

==> data/active_multistep/active_multistep_confidence.dat <==
step acc amb
1 0.8151643144768771 0.14819277108433737
2 0.8155993634481086 0.14985656913367756
3 0.815890426521174 0.15364314400458978
4 0.8158759677114754 0.1525530694205393
5 0.8157236192233855 0.15283993115318414

==> data/active_multistep/active_multistep_multhigh.dat <==
step acc amb
1 0.8147211703958692 0.16494549627079746
2 0.8150166379804935 0.1655765920826162
3 0.8150332759609867 0.16506024096385544
4 0.8156448651749857 0.16683878370625357
5 0.8153218588640275 0.16735513482501432

==> data/active_multistep/active_multistep_multlow.dat <==
step acc amb
1 0.8150849251804286 0.14394721744119335
2 0.8157337843353439 0.15484796328169823
3 0.8154858858861423 0.15123350545037292
4 0.8158566079997703 0.151004016064257
5 0.8155318492549441 0.15306942053930003

==> data/active_multistep/active_multistep_random.dat <==
step acc amb
1 0.8143344807802638 0.16942053930005735
2 0.8147074010327023 0.16855995410212282
3 0.8140705679862306 0.16884681583476763
4 0.8152655354462583 0.1686746987951807
5 0.814549899453514 0.17137119908204243

==> data/active_multistep_lr_acsemployment/active_multistep_committee.dat <==
step acc amb
1 0.7373284879073889 0.5524935064935066
2 0.7376009064003315 0.5379220779220779
3 0.738379389843966 0.5346493506493506
4 0.7382661618854924 0.5283636363636364
5 0.737477771744682 0.5351688311688312

==> data/active_multistep_lr_acsemployment/active_multistep_confidence.dat <==
step acc amb
1 0.7424495397587949 0.5305974025974025
2 0.7420448490541286 0.5226493506493507
3 0.741979668772607 0.5224675324675324
4 0.742970769083428 0.5155324675324675
5 0.7414590989937724 0.5202337662337662

==> data/active_multistep_lr_acsemployment/active_multistep_multhigh.dat <==
step acc amb
1 0.7364829981017663 0.6167792207792209
2 0.7363159809032361 0.602
3 0.7363703335228516 0.6046493506493507
4 0.7365718642477371 0.601012987012987
5 0.7376340924387561 0.594025974025974

==> data/active_multistep_lr_acsemployment/active_multistep_multlow.dat <==
step acc amb
1 0.7416028448346795 0.5411688311688312
2 0.7418848978059287 0.5336883116883117
3 0.7411961447489845 0.5283116883116883
4 0.7415125136663985 0.5327272727272728
5 0.7409532993237415 0.5228571428571429

==> data/active_multistep_lr_acsemployment/active_multistep_random.dat <==
step acc amb
1 0.7391262135728721 0.5704935064935065
2 0.739559936760656 0.5573766233766233
3 0.7398769264250183 0.5443376623376623
4 0.7401955530231222 0.5500259740259741
5 0.7402397794108944 0.5376103896103896

==> data/active_multistep_lr_acsincome/active_multistep_committee.dat <==
step acc amb
1 0.7860118994628517 0.42432587492828455
2 0.7865881940622467 0.42484222604704536
3 0.7865230448518068 0.4265060240963855
4 0.7867155770522419 0.431899024670109
5 0.7857004949823206 0.4261044176706827

==> data/active_multistep_lr_acsincome/active_multistep_confidence.dat <==
step acc amb
1 0.7878446254476842 0.38674698795180723
2 0.7877473951196048 0.39437751004016064
3 0.7875757497049471 0.4061962134251291
4 0.7861322955569626 0.4240963855421686
5 0.7858112020560426 0.42696500286861727

==> data/active_multistep_lr_acsincome/active_multistep_multhigh.dat <==
step acc amb
1 0.7826295561526198 0.48990246701090073
2 0.7824386645880437 0.493574297188755
3 0.7833504134016107 0.4931726907630522
4 0.7838052098330008 0.4812392426850258
5 0.78354262730343 0.4788869764773379

==> data/active_multistep_lr_acsincome/active_multistep_multlow.dat <==
step acc amb
1 0.7881455812139531 0.39351692484222606
2 0.7878847068673073 0.39282845668387834
3 0.787613072491417 0.39781985083189897
4 0.7876707846525033 0.4032128514056225
5 0.7879001922934716 0.3993115318416523

==> data/active_multistep_lr_acsincome/active_multistep_random.dat <==
step acc amb
1 0.7852799261336154 0.44457831325301206
2 0.7852089485707318 0.43993115318416526
3 0.78505584455931 0.44675846242111295
4 0.7854881136133336 0.43407917383821
5 0.7853784201888566 0.4360298336201951

==> data/active_multistep_lr_bank/active_multistep_committee.dat <==
step acc amb
1 0.8015910897753505 0.43695000000000006
2 0.80231655054217 0.4309
3 0.8029420901670212 0.42460000000000003
4 0.8035981266056542 0.4123
5 0.8032638375818113 0.41550000000000004

==> data/active_multistep_lr_bank/active_multistep_confidence.dat <==
step acc amb
1 0.8054192490459078 0.37305
2 0.8055070127856144 0.3522
3 0.8063042011386864 0.341
4 0.8066515216096534 0.34245000000000003
5 0.8065524135715755 0.3431

==> data/active_multistep_lr_bank/active_multistep_multhigh.dat <==
step acc amb
1 0.801340386583832 0.45640000000000003
2 0.8014215929361923 0.4521
3 0.8019079012815734 0.43815
4 0.8017602361449196 0.43079999999999996
5 0.8018920115802775 0.41645000000000004

==> data/active_multistep_lr_bank/active_multistep_multlow.dat <==
step acc amb
1 0.8040544775078032 0.36970000000000003
2 0.8044302023672774 0.3637
3 0.8048518822079374 0.35925
4 0.8050137777157461 0.3601
5 0.8048703749197758 0.3599

==> data/active_multistep_lr_bank/active_multistep_random.dat <==
step acc amb
1 0.801853072595577 0.42330000000000007
2 0.8030947974005107 0.4085
3 0.8034943332502724 0.39905
4 0.8038735329371913 0.39070000000000005
5 0.8042945167169337 0.3945

==> data/active_multistep_mlp_acsemployment/active_multistep_committee.dat <==
step acc amb
1 0.7921856932966024 0.31467532467532466
2 0.792954241112423 0.312
3 0.7926493506493506 0.3197922077922078
4 0.791756103896104 0.3257402597402598
5 0.7905926039616948 0.33724675324675324

==> data/active_multistep_mlp_acsemployment/active_multistep_confidence.dat <==
step acc amb
1 0.7938901152861235 0.2916363636363636
2 0.794692034589857 0.2865714285714286
3 0.7942061239244171 0.2946233766233767
4 0.7932065079430286 0.3056883116883117
5 0.7920304605368684 0.31166233766233764

==> data/active_multistep_mlp_acsemployment/active_multistep_multhigh.dat <==
step acc amb
1 0.7921587747605929 0.316987012987013
2 0.7929048720975993 0.3122337662337662
3 0.792526590581136 0.3139480519480519
4 0.7914228335301063 0.320987012987013
5 0.7901836363636362 0.332

==> data/active_multistep_mlp_acsemployment/active_multistep_multlow.dat <==
step acc amb
1 0.7928083116883118 0.2842597402597403
2 0.7934546938775511 0.2779220779220779
3 0.7926143996430886 0.2838701298701299
4 0.7913861108989051 0.2929090909090909
5 0.7898543887272147 0.30389610389610383

==> data/active_multistep_mlp_acsemployment/active_multistep_random.dat <==
step acc amb
1 0.7929602500560347 0.3094025974025974
2 0.7943361172319279 0.3019220779220779
3 0.7942691406441604 0.30363636363636365
4 0.79326706729723 0.3119220779220779
5 0.7919870990321537 0.3198441558441558

==> data/active_multistep_mlp_acsincome/active_multistep_committee.dat <==
step acc amb
1 0.7865218646826371 0.41405622489959837
2 0.7866309406944137 0.41893287435456106
3 0.7870526115964791 0.4129087779690189
4 0.7873281291067024 0.41055651176133096
5 0.786452723724695 0.40872059667240396

==> data/active_multistep_mlp_acsincome/active_multistep_confidence.dat <==
step acc amb
1 0.788176893685503 0.37177280550774533
2 0.7880122139086755 0.3866896156052782
3 0.7883196005202234 0.3875502008032129
4 0.7868243346504964 0.4038439472174412
5 0.7863130893418632 0.4103270223752151

==> data/active_multistep_mlp_acsincome/active_multistep_multhigh.dat <==
step acc amb
1 0.7827639037910543 0.4845668387837062
2 0.7827154321391984 0.4878370625358577
3 0.7836611480835167 0.48416523235800346
4 0.7841101327442269 0.4748709122203098
5 0.7838484524468717 0.46999426276534717

==> data/active_multistep_mlp_acsincome/active_multistep_multlow.dat <==
step acc amb
1 0.788661597745107 0.3789443488238669
2 0.7882773692592071 0.38244406196213426
3 0.7880232763591709 0.38049340218014915
4 0.7885298011279268 0.3783706253585772
5 0.7883791219579763 0.3825588066551922

==> data/active_multistep_mlp_acsincome/active_multistep_random.dat <==
step acc amb
1 0.7855531905351507 0.4363166953528399
2 0.7853652118765867 0.4324727481353987
3 0.7855891813263665 0.429776247848537
4 0.785967323598153 0.4173264486517498
5 0.7859084825674858 0.42289156626506025

==> data/active_multistep_mlp_bank/active_multistep_committee.dat <==
step acc amb
1 0.8524463295885745 0.1961
2 0.8531866061341822 0.1906
3 0.8532340850980086 0.18814999999999998
4 0.8527213705088416 0.19824999999999998
5 0.8519135583216457 0.20599999999999996

==> data/active_multistep_mlp_bank/active_multistep_confidence.dat <==
step acc amb
1 0.8548207430526557 0.16499999999999998
2 0.8544415675941721 0.1627
3 0.8533835263041499 0.168
4 0.8520001127457932 0.1803
5 0.8507444915680111 0.1916

==> data/active_multistep_mlp_bank/active_multistep_multhigh.dat <==
step acc amb
1 0.8522960858585857 0.2003
2 0.8525066818181818 0.19574999999999998
3 0.8520891565656565 0.19985
4 0.8514085 0.20575000000000002
5 0.8505499999999999 0.21799999999999997

==> data/active_multistep_mlp_bank/active_multistep_multlow.dat <==
step acc amb
1 0.8540127777777778 0.16385000000000002
2 0.8541276085581201 0.16510000000000002
3 0.8535326673467443 0.17240000000000003
4 0.8523377408827327 0.18180000000000002
5 0.85131867539715 0.19649999999999998

==> data/active_multistep_mlp_bank/active_multistep_random.dat <==
step acc amb
1 0.795835064935065 0.15620779220779218
2 0.795718961038961 0.15670129870129867
3 0.7950825974025973 0.1540779220779221
4 0.7945238961038961 0.1544155844155844
5 0.7943623376623377 0.15332467532467534

==> data/active_multistep_rf_acsemployment/active_multistep_committee.dat <==
step acc amb
1 0.7957467532467534 0.15529870129870132
2 0.7966054545454546 0.1560779220779221
3 0.7960724675324675 0.15524675324675324
4 0.7954971428571429 0.154025974025974
5 0.7951194805194806 0.15464935064935065

==> data/active_multistep_rf_acsemployment/active_multistep_confidence.dat <==
step acc amb
1 0.7969496077659712 0.1441818181818182
2 0.796172994770287 0.1447792207792208
3 0.7955645640790132 0.14592207792207793
4 0.7951934153220516 0.14683116883116887
5 0.7949641716616715 0.14875324675324678

==> data/active_multistep_rf_acsemployment/active_multistep_multhigh.dat <==
step acc amb
1 0.7952877922077922 0.15677922077922082
2 0.7960109090909091 0.15636363636363634
3 0.7947763636363636 0.15449350649350652
4 0.7945729870129871 0.15537662337662336
5 0.7941441558441558 0.1556883116883117

==> data/active_multistep_rf_acsemployment/active_multistep_multlow.dat <==
step acc amb
1 0.7979037251523986 0.1416103896103896
2 0.7973338107509955 0.14277922077922078
3 0.7965748985936136 0.14625974025974026
4 0.795630909090909 0.1468831168831169
5 0.7955829699593336 0.14735064935064934

==> data/active_multistep_rf_acsemployment/active_multistep_random.dat <==
step acc amb
1 0.795835064935065 0.15620779220779218
2 0.795718961038961 0.15670129870129867
3 0.7950825974025973 0.1540779220779221
4 0.7945238961038961 0.1544155844155844
5 0.7943623376623377 0.15332467532467534

==> data/active_multistep_rf_bank/active_multistep_committee.dat <==
step acc amb
1 0.8601050000000001 0.10300000000000002
2 0.860678 0.1024
3 0.8608115 0.1036
4 0.8605285 0.10305000000000002
5 0.8603114999999999 0.1035

==> data/active_multistep_rf_bank/active_multistep_confidence.dat <==
step acc amb
1 0.8617453061696599 0.09455
2 0.8615255738989154 0.09609999999999999
3 0.8610487949963413 0.09730000000000001
4 0.8608301166634039 0.09775
5 0.8605694866013337 0.09434999999999999

==> data/active_multistep_rf_bank/active_multistep_multhigh.dat <==
step acc amb
1 0.8601305 0.1031
2 0.8608285 0.10535000000000001
3 0.8608775000000002 0.10500000000000001
4 0.8608140000000001 0.10485000000000003
5 0.86067 0.10565000000000002

==> data/active_multistep_rf_bank/active_multistep_multlow.dat <==
step acc amb
1 0.8614084130958114 0.08944999999999999
2 0.8614078973395027 0.093
3 0.8614319295352324 0.091
4 0.860995527841094 0.09109999999999999
5 0.8607814207353828 0.09175

==> data/active_multistep_rf_bank/active_multistep_random.dat <==
step acc amb
1 0.8600255000000001 0.10385000000000003
2 0.8600770000000001 0.1008
3 0.8598100000000001 0.10100000000000002
4 0.8598100000000001 0.1015
5 0.8595705 0.10235000000000001

==> data/active_onestep/active_onestep_committee.dat <==
acc500 amb500 acc1000 amb1000 acc2000 amb2000
0.7969133677567413 0.20022948938611584 0.8073895582329316 0.18760757314974186 0.8139701663798049 0.15662650602409633
0.8073379231210558 0.18244406196213425 0.8163396442914517 0.1732644865174986 0.8156282271944921 0.15490533562822717
0.7992139988525531 0.2013769363166954 0.7983763625932301 0.18990246701090074 0.8110613884107859 0.20252438324727484
0.7889041881812966 0.23006310958118192 0.8010499139414802 0.2065404475043029 0.816087205966724 0.1835915088927137
0.8082444061962134 0.17728055077452665 0.8162248995983936 0.17154331612162943 0.8193057946069993 0.14916810097532984
0.8051520367183019 0.17555938037865748 0.8084738955823293 0.1807228915662651 0.8181353987378084 0.15261044176706828
0.8090074584050488 0.19850831899024668 0.8091910499139416 0.16752725186460127 0.8103729202524385 0.16408491107286283
0.8019277108433733 0.19678714859437751 0.8125530694205396 0.18416523235800342 0.8139472174411935 0.1761331038439472
0.7882960413080895 0.20309810671256456 0.809770510613884 0.20195065978198512 0.8152725186460127 0.1784279977051061
0.8129259896729778 0.14974182444061968 0.8124555364314401 0.16236374067699366 0.8158749282845668 0.1480206540447504

==> data/active_onestep/active_onestep_confidence.dat <==
acc500 amb500 acc1000 amb1000 acc2000 amb2000
0.8117269076305219 0.17728055077452665 0.8119028494932109 0.1503155479059094 0.8140103270223752 0.13195639701663797
0.8034494384016183 0.17900172117039592 0.816982214572576 0.15146299483648884 0.8143575945819401 0.14744693057946068
0.7967412507171544 0.17785427423981637 0.8043134637676069 0.17785427423981637 0.8113031837494906 0.1807228915662651
0.7966494549627079 0.18187033849684453 0.8045668387837063 0.17154331612162943 0.8128174071949174 0.16408491107286283
0.8189290065559187 0.17900172117039592 0.8118894364149357 0.16293746414228338 0.8221833469710224 0.13138267355134825
0.8105017472487351 0.17728055077452665 0.808330464716007 0.1577739529546759 0.8198426358495206 0.14113597246127363
0.8088495365852216 0.19219736087205963 0.8108328686981326 0.15146299483648884 0.810024909765645 0.15146299483648884
0.8067479151816501 0.18301778542742397 0.8177617301504155 0.17785427423981637 0.814875084754603 0.14744693057946068
0.8001606425702811 0.1635111876075731 0.813260183591509 0.1658060814687321 0.8155593803786574 0.1635111876075731
0.8041632619945875 0.15146299483648884 0.8108919193256544 0.1428571428571429 0.8166692745006 0.12277682157200231

==> data/active_onestep/active_onestep_multhigh.dat <==
acc500 amb500 acc1000 amb1000 acc2000 amb2000
0.7873895582329318 0.19965576592082612 0.810958118187034 0.17211703958691915 0.8152266207687895 0.15662650602409633
0.8076821572002295 0.18473895582329314 0.815697074010327 0.16637980493402182 0.8151290877796902 0.15433161216293745
0.7963683304647159 0.20539300057372345 0.7987091222030982 0.19793459552495696 0.8105278255880666 0.1887550200803213
0.7866265060240965 0.23006310958118192 0.8011990820424556 0.20768789443488234 0.8150086058519795 0.17900172117039592
0.8040676993689043 0.18531267928858286 0.8126735513482499 0.1784279977051061 0.8205966724039014 0.15433161216293745
0.8077108433734937 0.18473895582329314 0.8075731497418244 0.17728055077452665 0.8179632816982213 0.15088927137119912
0.8023178427997704 0.20309810671256456 0.8068387837062535 0.16637980493402182 0.8099426276534711 0.168100975329891
0.8002065404475044 0.20711417096959261 0.8137521514629946 0.18416523235800342 0.8139185312679291 0.17441193344807804
0.7878714859437751 0.18932874354561102 0.809661503155479 0.1962134251290878 0.8139127940332758 0.1761331038439472
0.8124555364314401 0.1577739529546759 0.8132185886402753 0.15662650602409633 0.8149856569133679 0.14687320711417096

==> data/active_onestep/active_onestep_multlow.dat <==
acc500 amb500 acc1000 amb1000 acc2000 amb2000
0.8056798623063683 0.16752725186460127 0.8079288582903043 0.15203671830177856 0.8165298556864821 0.1405622489959839
0.8122662076878945 0.14457831325301207 0.8147561675272519 0.15490533562822717 0.8126448651749858 0.12794033275960992
0.8017077586784987 0.17728055077452665 0.8016979636040148 0.17039586919104988 0.8117154331612163 0.16924842226047043
0.7995553643144006 0.18932874354561102 0.8071374525015176 0.18187033849684453 0.8135742971887551 0.1635111876075731
0.8078026391279403 0.16179001721170394 0.8210441767068275 0.1451520367183018 0.820558162198697 0.13654618473895586
0.810774526678141 0.16121629374641422 0.8082164724471659 0.15949512335054505 0.8223407917383823 0.1325301204819277
0.8117728055077452 0.15720022948938617 0.8103843947217443 0.13597246127366613 0.8110843373493977 0.1325301204819277
0.7976869885557266 0.18473895582329314 0.8166494549627079 0.16982214572576015 0.8131612162937465 0.1451520367183018
0.7905491011665711 0.16179001721170394 0.8093495137875191 0.17154331612162943 0.8165766514333196 0.168100975329891
0.8098565691336774 0.13884107860011474 0.8068524096385542 0.1457257601835915 0.8126636415793042 0.12335054503729204

==> data/active_onestep/active_onestep_random.dat <==
acc500 amb500 acc1000 amb1000 acc2000 amb2000
0.7895926563396444 0.20252438324727484 0.813907056798623 0.1835915088927137 0.8142685025817556 0.1635111876075731
0.8140045897877224 0.18301778542742397 0.8176936316695353 0.15720022948938617 0.8164543889845093 0.16523235800344238
0.7926506024096386 0.20481927710843373 0.7994205393000574 0.1916236374067699 0.8122088353413655 0.19334480780263907
0.7839873780837638 0.22776821572002293 0.8016523235800344 0.20481927710843373 0.8115605278255882 0.1887550200803213
0.804176706827309 0.1812966150315548 0.8111187607573149 0.17039586919104988 0.8203557085484796 0.15146299483648884
0.8068559954102124 0.19793459552495696 0.8033849684452093 0.17498565691336776 0.8188009179575445 0.1635111876075731
0.8045438898450946 0.20309810671256456 0.8116006884681585 0.16523235800344238 0.8087435456110154 0.16293746414228338
0.796483075157774 0.19965576592082612 0.8162822719449229 0.17039586919104988 0.8139357429718875 0.1761331038439472
0.7895295467584625 0.18703384968445214 0.8063166953528399 0.19277108433734935 0.8143086632243259 0.18187033849684453
0.8117096959265636 0.1807228915662651 0.8136087205966724 0.15203671830177856 0.8127079747561674 0.14744693057946068

==> data/active_onestep_lr/active_onestep_committee.dat <==
acc500 amb500 acc1000 amb1000 acc2000 amb2000
0.7727037180981993 0.6161790017211703 0.7724337995846565 0.5662650602409638 0.7840551394768263 0.4228341939185313
0.7607495619543811 0.7223178427997705 0.7795013689477621 0.5760183591508893 0.7881403163675108 0.423407917383821
0.7643531873974773 0.6781411359724613 0.7779116465863453 0.5215146299483648 0.7811400040315704 0.4515203671830178
0.754805890227577 0.774526678141136 0.7727211366474301 0.6448651749856569 0.7853536595361036 0.42971887550200805
0.7648651749856569 0.6919104991394148 0.7847461273666093 0.4721744119334481 0.7896291046539096 0.40447504302925985
0.767928858290304 0.6024096385542168 0.7770955891797467 0.5272518646012622 0.7833237712755785 0.43201376936316693
0.7696340919232486 0.6247848537005163 0.7781715095676824 0.5415949512335054 0.7846160150807311 0.4440619621342513
0.7651506220577025 0.6907630522088353 0.7710638472256373 0.5955249569707401 0.7866453281798875 0.38611589213998854
0.7714268588212123 0.621342512908778 0.7771050588910264 0.5874928284566838 0.785411705530537 0.44291451520367187
0.7719675695262251 0.6184738955823292 0.7831137195150626 0.49856569133677564 0.7918039504958609 0.4061962134251291

==> data/active_onestep_lr/active_onestep_confidence.dat <==
acc500 amb500 acc1000 amb1000 acc2000 amb2000
0.773671505428723 0.6104417670682731 0.7747323525909567 0.4693057946069994 0.785568338516975 0.38611589213998854
0.7672440915736678 0.6982214572576018 0.7818542339785207 0.5393000573723465 0.7902116942345655 0.3746414228341939
0.7675479435305624 0.6150315547905909 0.7804704532415375 0.49627079747561675 0.7828850415668275 0.3998852553069421
0.7608638636177363 0.7068273092369478 0.7772940501501805 0.5502008032128514 0.7850066934404283 0.4308663224325875
0.7721392482371885 0.6150315547905909 0.7854618473895583 0.4434882386689616 0.7927022375215147 0.34538152610441764
0.7651520367183018 0.6110154905335627 0.776764199655766 0.5197934595524957 0.787084847325811 0.3803786574870912
0.7726243319141226 0.5886402753872633 0.7828943807575314 0.4618473895582329 0.7882857962462093 0.387263339070568
0.768419926680086 0.6087205966724039 0.7733210273807445 0.5519219736087206 0.786132821684866 0.3849684452094091
0.7734564632154992 0.5668387837062536 0.778751369112815 0.5341365461847389 0.7884447844287201 0.40734366035570857
0.7804312488047427 0.5605278255880666 0.7854274239816408 0.46299483648881234 0.7921239995109243 0.37062535857716583

==> data/active_onestep_lr/active_onestep_multhigh.dat <==
acc500 amb500 acc1000 amb1000 acc2000 amb2000
0.7633889595649679 0.7005163511187608 0.7670091263433705 0.6224899598393574 0.7822220559255656 0.4905335628227194
0.7562809377043055 0.7785427423981641 0.7755380875490178 0.6494549627079748 0.7866684127815609 0.4664371772805508
0.750043652872359 0.7504302925989673 0.7676353253545745 0.6471600688468158 0.7787339835532607 0.5421686746987953
0.7371017169724193 0.846815834767642 0.7622158167955816 0.7280550774526677 0.7796964939822082 0.5243832472748136
0.7673582193597741 0.6844520940906483 0.7784449486256716 0.5651176133103843 0.785397542551157 0.47561675272518644
0.7532427848038113 0.7544463568559954 0.7689498392957389 0.642570281124498 0.7813913461153584 0.4773379231210556
0.7597921096149303 0.6947791164658634 0.7690111093725549 0.6144578313253012 0.7789818887543118 0.51061388410786
0.7522131536900291 0.7251864601262192 0.7618986584636418 0.6569133677567413 0.7825272833878685 0.4670109007458405
0.749113336462734 0.7515777395295468 0.7683822848999686 0.663798049340218 0.7829151191231088 0.4819277108433735
0.7671924812652672 0.6901893287435457 0.7790621131141107 0.5932300631095813 0.7877614353517969 0.46299483648881234

==> data/active_onestep_lr/active_onestep_multlow.dat <==
acc500 amb500 acc1000 amb1000 acc2000 amb2000
0.7717371950857618 0.6328169822145726 0.7777849944251399 0.4853700516351118 0.7869735600999638 0.38898450946643714
0.7653873639923102 0.6924842226047045 0.7796403003317618 0.5633964429145152 0.7896409995955721 0.3775100401606426
0.7645063010663343 0.6207687894434882 0.7795711146472684 0.5117613310384395 0.7842799770510613 0.4113597246127366
0.7616057792538362 0.7372346528973035 0.7758866152440448 0.5846242111302352 0.7871485943775101 0.41709695926563395
0.7684469220164238 0.6758462421113023 0.7837062535857715 0.4509466437177281 0.7912284056862371 0.3769363166953529
0.7701281315739147 0.5966724039013196 0.7787977306049593 0.49168100975329887 0.7863289894270961 0.40390131956397013
0.772464859437751 0.621342512908778 0.7813821873450219 0.5002868617326448 0.7871485943775101 0.39414802065404475
0.7635773116679796 0.6500286861732645 0.7749960882491004 0.5674125071715432 0.7858756454388984 0.39185312679288586
0.7619777812548897 0.6265060240963856 0.7785261127325035 0.5301204819277108 0.7897357624568353 0.40160642570281124
0.7714893186190139 0.6557659208261618 0.7840578905483686 0.48078026391279405 0.7930952836288465 0.3717728055077453

==> data/active_onestep_lr/active_onestep_random.dat <==
acc500 amb500 acc1000 amb1000 acc2000 amb2000
0.7697255186158166 0.6483075157773953 0.774099721143711 0.5697074010327022 0.7845030917320074 0.4440619621342513
0.76558424172882 0.6896156052782558 0.7790703042053272 0.5645438898450947 0.7868407427619888 0.45037292025243836
0.7627119774780183 0.7056798623063683 0.7756121009133057 0.5834767641996558 0.7814759036144577 0.4670109007458405
0.7555439147895932 0.7779690189328743 0.7714641261221951 0.6150315547905909 0.7834305682842688 0.46012621916236374
0.7721856226218502 0.6649454962707975 0.783726990578493 0.5031554790590935 0.7884015536695221 0.4228341939185313
0.7601541697927241 0.6718301778542742 0.7720688751478576 0.5886402753872633 0.7842002932364378 0.4205393000573724
0.7657479231996479 0.6551921973608721 0.7799664265527719 0.5547905909351692 0.7829001358054278 0.4520940906483075
0.7605103960144376 0.6798623063683304 0.7706886659940254 0.6075731497418244 0.7864901163093934 0.4354561101549054
0.7599158538917574 0.6735513482501434 0.7775466071507379 0.5966724039013196 0.7855557568620345 0.4589787722317843
0.7698890801300441 0.6494549627079748 0.7829481190066387 0.5387263339070568 0.7890010990606142 0.43430866322432593

==> data/imputation_onestep/imputation_onestep_knn.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8200817206106658 0.1376936316695353 0.8211933448078025 0.1451520367183018 0.8125836680053548 0.14859437751004012 0.8125248245730173 0.15433161216293745 0.8138299586790179 0.14974182444061968 0.814578313253012 0.16523235800344238 0.8086746987951808 0.16695352839931155 0.8118244406196213 0.168100975329891 0.8093918531267928 0.1807228915662651
0.8224792859144218 0.13597246127366613 0.8202826667653715 0.14400458978772235 0.8199598393574296 0.14343086632243263 0.8203843947217442 0.1451520367183018 0.8229025524590763 0.14629948364888123 0.8174785820650178 0.1560527825588066 0.8156167527251867 0.15375788869764773 0.8158347676419966 0.1560527825588066 0.8142857142857142 0.17154331612162943
0.8209137301084035 0.14859437751004012 0.8196927652300161 0.14916810097532984 0.8206425702811245 0.14916810097532984 0.8201288216193197 0.1554790590935169 0.8209924245085296 0.153184165232358 0.819106212082372 0.15720022948938617 0.8205019113371623 0.16523235800344238 0.8201262191623637 0.18760757314974186 0.8164314400458978 0.2088353413654619
0.8186001147446931 0.12621916236374064 0.8191861522746036 0.14974182444061968 0.8197877223178428 0.1428571428571429 0.817857287736806 0.14687320711417096 0.8208189902467011 0.14629948364888123 0.8160358665885931 0.15892139988525533 0.8208663224325876 0.1583476764199656 0.812473559461511 0.15261044176706828 0.8164486517498567 0.17211703958691915
0.8200979743148418 0.14113597246127363 0.8190820424555363 0.14916810097532984 0.8190920363481574 0.15433161216293745 0.8182288235835758 0.14170969592656335 0.8199551452563503 0.1503155479059094 0.8162731181548021 0.1577739529546759 0.8116506429759441 0.168100975329891 0.8174411933448078 0.18703384968445214 0.8139759036144578 0.1807228915662651
0.8201938187532738 0.1405622489959839 0.8219606536746062 0.14113597246127363 0.8191394148020654 0.1554790590935169 0.8182350392824944 0.14400458978772235 0.8175266664324938 0.15433161216293745 0.8145897877223177 0.17039586919104988 0.818153320202755 0.16293746414228338 0.8170969592656341 0.13941480206540446 0.8124383247274816 0.1658060814687321
0.819289315315975 0.14744693057946068 0.819609868043603 0.13080895008605853 0.8221061586246464 0.1457257601835915 0.8211212195721662 0.14629948364888123 0.820696929130664 0.14170969592656335 0.8131497418244407 0.13998852553069419 0.8152266207687895 0.15662650602409633 0.8156960652657727 0.17728055077452665 0.8131382673551347 0.1583476764199656
0.821673599158539 0.14228341939185307 0.8203244873180429 0.1405622489959839 0.8183362019506599 0.14687320711417096 0.8163339070567985 0.15146299483648884 0.8157888697647734 0.15375788869764773 0.8108491107286286 0.16465863453815266 0.8081379320622006 0.16006884681583478 0.8123628534757587 0.1807228915662651 0.8074756167527251 0.1910499139414802
0.8191097724230253 0.14113597246127363 0.819105582861638 0.14916810097532984 0.8206907157348096 0.14974182444061968 0.8197303499713138 0.1577739529546759 0.818324727481354 0.15375788869764773 0.8165461847389559 0.14400458978772235 0.8191785902629278 0.16408491107286283 0.8164021864538216 0.1686746987951807 0.8179587651517926 0.18473895582329314
0.820088234712248 0.14859437751004012 0.8206911339441461 0.1457257601835915 0.8182214572576018 0.1560527825588066 0.8166341126947598 0.15375788869764773 0.8137650057735462 0.15720022948938617 0.8134807270318388 0.1606425702811245 0.8175695981203723 0.1732644865174986 0.8167125645438896 0.1835915088927137 0.8153356282271944 0.18760757314974186

==> data/imputation_onestep/imputation_onestep_mean.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8200917957544462 0.13654618473895586 0.8206487691323585 0.14916810097532984 0.8126792885829031 0.14170969592656335 0.8114859437751004 0.14113597246127363 0.8143201376936315 0.15261044176706828 0.8134452389824394 0.17555938037865748 0.813075157773953 0.18646012621916241 0.8086001147446931 0.18301778542742397 0.802065404475043 0.19334480780263907
0.8215091284904786 0.13884107860011474 0.8186689615605279 0.13367756741250714 0.8207458405048768 0.13138267355134825 0.8215261044176707 0.12966150315547909 0.8238439472174413 0.1353987378083764 0.8191738382099827 0.14170969592656335 0.8196672403901321 0.16408491107286283 0.8175846242111302 0.168100975329891 0.8156052782558806 0.1962134251290878
0.8212277682157202 0.1353987378083764 0.8199655765920827 0.13654618473895586 0.8193574297188755 0.13138267355134825 0.8207573149741825 0.13711990820424558 0.8223178427997705 0.14228341939185307 0.8213286044611346 0.1732644865174986 0.8229948364888123 0.153184165232358 0.8227194492254735 0.19219736087205963 0.8179116465863453 0.21113023522662078
0.8176337310501084 0.1325301204819277 0.8177816653028976 0.14170969592656335 0.819827882960413 0.1405622489959839 0.8213908264637497 0.14687320711417096 0.8203454210932398 0.14228341939185307 0.8163095732684434 0.1583476764199656 0.8167808010156129 0.16121629374641422 0.813562822719449 0.1686746987951807 0.8141422834193919 0.17269076305220887
0.8197475616752725 0.13195639701663797 0.8195295467584622 0.13654618473895586 0.8139332841570363 0.1451520367183018 0.8147565631986072 0.1451520367183018 0.8143316121629374 0.14170969592656335 0.812670595803126 0.16695352839931155 0.8115777395295466 0.17441193344807804 0.8120252438324728 0.18187033849684453 0.8126792885829031 0.1916236374067699
0.820332759609868 0.13425129087779686 0.8196627258448312 0.1457257601835915 0.816843130096142 0.15662650602409633 0.8172789680891053 0.16236374067699366 0.8166757940854326 0.15949512335054505 0.8117281154693966 0.1709695926563396 0.8134538152610442 0.16465863453815266 0.8142570281124499 0.16924842226047043 0.8137578886976476 0.17900172117039592
0.8215031554790592 0.13482501434308658 0.8171236806325104 0.1376936316695353 0.8203442340791738 0.13597246127366613 0.8201536303945942 0.14400458978772235 0.8189550180672566 0.1376936316695353 0.813139349852239 0.15433161216293745 0.8135915088927136 0.17154331612162943 0.8148078026391279 0.17269076305220887 0.8136374067699369 0.18014916810097537
0.8209064830751578 0.13138267355134825 0.8186775996441626 0.1451520367183018 0.8198164084911075 0.1353987378083764 0.8183476764199656 0.13425129087779686 0.8174297188755021 0.13482501434308658 0.8126104417670683 0.14400458978772235 0.8109717782695408 0.1732644865174986 0.8121916236374066 0.1812966150315548 0.812231784279977 0.19219736087205963
0.8196787148594378 0.1325301204819277 0.8187251719354816 0.14629948364888123 0.82054463701984 0.1583476764199656 0.8207439478089088 0.16179001721170394 0.8186436221074777 0.15261044176706828 0.8179562102229517 0.168100975329891 0.8218531267928859 0.18244406196213425 0.816092943201377 0.18473895582329314 0.8181927710843372 0.18760757314974186
0.8173264486517499 0.1325301204819277 0.818718482954374 0.14687320711417096 0.8201950659781986 0.1457257601835915 0.8185083189902467 0.14457831325301207 0.8178657487091222 0.14859437751004012 0.8177804385242833 0.168100975329891 0.8210454341829156 0.1709695926563396 0.817768215720023 0.19219736087205963 0.816861732644865 0.19965576592082612

==> data/imputation_onestep/imputation_onestep_median.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8208352892087831 0.1480206540447504 0.8229935615477784 0.1480206540447504 0.8129004111684835 0.14629948364888123 0.8145656217945374 0.14744693057946068 0.8165881418893468 0.1554790590935169 0.8150889271371198 0.15949512335054505 0.8130808950086059 0.18588640275387258 0.809288582903041 0.17900172117039592 0.8036947791164658 0.1916236374067699
0.8217913671492693 0.1451520367183018 0.8184827220971799 0.13597246127366613 0.8200753323854425 0.1503155479059094 0.8225645438898449 0.14974182444061968 0.8231956397016639 0.14457831325301207 0.8203202420069888 0.1583476764199656 0.8219277108433736 0.1732644865174986 0.8203098106712564 0.15720022948938617 0.8163798049340218 0.18416523235800342
0.8219083229469604 0.1353987378083764 0.820518965554805 0.13884107860011474 0.8201409908929644 0.14228341939185307 0.8201463864114467 0.15261044176706828 0.8219277108433736 0.15203671830177856 0.8227309236947791 0.1577739529546759 0.8239300057372348 0.17154331612162943 0.8207343660355708 0.1784279977051061 0.8193975903614458 0.17957544463568564
0.819907396184335 0.13826735513482502 0.8180328888704559 0.13998852553069419 0.8230334873327898 0.14457831325301207 0.8240015455407635 0.14457831325301207 0.8219506597819849 0.14916810097532984 0.821784279977051 0.15892139988525533 0.8203499713138268 0.15261044176706828 0.8156798623063684 0.16236374067699366 0.8177911646586344 0.16408491107286283
0.8205513082229247 0.14228341939185307 0.8212714804797421 0.13310384394721742 0.8185656913367757 0.12966150315547909 0.8188066551921973 0.1302352266207688 0.8177710843373494 0.1405622489959839 0.8134997131382673 0.16637980493402182 0.814802065404475 0.1686746987951807 0.8167068273092368 0.17269076305220887 0.8146815834767641 0.1732644865174986
0.8196259943247896 0.1376936316695353 0.8217931248804744 0.15261044176706828 0.8173241305771425 0.14400458978772235 0.8186917945954092 0.14687320711417096 0.8152610441767068 0.14859437751004012 0.8117670682730923 0.15892139988525533 0.8130751577739531 0.15433161216293745 0.814974182444062 0.14687320711417096 0.8165232358003444 0.1577739529546759
0.8223482163949917 0.14228341939185307 0.8189399719644409 0.1457257601835915 0.8211854938551195 0.1554790590935169 0.8197161825143138 0.15433161216293745 0.8189099254159494 0.1560527825588066 0.8181526104417668 0.15892139988525533 0.8160929432013769 0.1709695926563396 0.8203155479059094 0.18301778542742397 0.8191566265060242 0.16982214572576015
0.8208040955028907 0.12908777969018936 0.819989316873405 0.1457257601835915 0.8207301254708274 0.1503155479059094 0.8209914487883506 0.153184165232358 0.8199847007075921 0.15261044176706828 0.8169707401032702 0.16179001721170394 0.8108777969018931 0.16179001721170394 0.8072633390705678 0.18760757314974186 0.810378657487091 0.18932874354561102
0.8218230063109582 0.1353987378083764 0.8194434882386689 0.14629948364888123 0.8241537578886978 0.15203671830177856 0.8214859437751003 0.15146299483648884 0.820826161790017 0.15203671830177856 0.8162593230063109 0.1709695926563396 0.8182730923694779 0.17728055077452665 0.8115410952566022 0.17555938037865748 0.8161560527825589 0.15949512335054505
0.818598435554063 0.14228341939185307 0.8200114744693058 0.1405622489959839 0.8195524956970739 0.1577739529546759 0.8181117326448653 0.15949512335054505 0.8188543648277322 0.16179001721170394 0.8222604704532415 0.16293746414228338 0.8189723178427998 0.17555938037865748 0.8198967297762481 0.18473895582329314 0.8165461847389557 0.18531267928858286

==> data/imputation_onestep/imputation_onestep_mice.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.820437897770484 0.13826735513482502 0.8208186280475438 0.14343086632243263 0.8130563989505373 0.14974182444061968 0.8119712894129709 0.15375788869764773 0.8123716898575369 0.1560527825588066 0.812794033275961 0.16637980493402182 0.8113253012048193 0.18014916810097537 0.8096328169822147 0.16523235800344238 0.8031095811818703 0.1812966150315548
0.8232996190218337 0.13941480206540446 0.8178493193553436 0.14916810097532984 0.8209638554216867 0.1480206540447504 0.8236890418818129 0.13998852553069419 0.8234825014343088 0.1451520367183018 0.8216006884681581 0.15433161216293745 0.8163855421686748 0.16408491107286283 0.8188582903040733 0.17555938037865748 0.8162306368330465 0.18932874354561102
0.820853338164689 0.14687320711417096 0.8202796146993991 0.14228341939185307 0.8196500286861732 0.14170969592656335 0.8213310384394723 0.14400458978772235 0.8223866896156052 0.1428571428571429 0.8225645438898452 0.16924842226047043 0.8217154331612161 0.1686746987951807 0.8153012048192773 0.18760757314974186 0.8137751004016064 0.20022948938611584
0.8179568532304778 0.14343086632243263 0.8169938049456121 0.1457257601835915 0.8198278829604131 0.14859437751004012 0.8208089500860587 0.14400458978772235 0.8210097532989099 0.14629948364888123 0.8158290304073436 0.16006884681583478 0.814928284566839 0.15949512335054505 0.81184165232358 0.16637980493402182 0.8134538152610443 0.16752725186460127
0.820460413080895 0.1353987378083764 0.8208070376745077 0.1457257601835915 0.8182977219121796 0.15375788869764773 0.8190131956397014 0.1503155479059094 0.8196385542168675 0.14916810097532984 0.8179518072289156 0.1560527825588066 0.8142799770510614 0.15720022948938617 0.8111531841652324 0.1709695926563396 0.8137062535857715 0.17900172117039592
0.8196799355476617 0.14170969592656335 0.8220579109440678 0.14457831325301207 0.817441193344808 0.15203671830177856 0.8193975903614458 0.1554790590935169 0.8195352839931154 0.15662650602409633 0.810166379804934 0.16006884681583478 0.8144979919678715 0.1577739529546759 0.8131382673551348 0.168100975329891 0.8129661503155481 0.1835915088927137
0.8212734319201003 0.14744693057946068 0.8190533562822719 0.14228341939185307 0.8219700961279519 0.14859437751004012 0.8200440244944794 0.14974182444061968 0.8180485288919025 0.14400458978772235 0.816196213425129 0.15892139988525533 0.8143889845094665 0.1732644865174986 0.8167355134825014 0.17957544463568564 0.8124211130235226 0.18244406196213425
0.8200720264880522 0.13998852553069419 0.8194205393000573 0.14400458978772235 0.8204934021801492 0.15146299483648884 0.8168387837062536 0.15433161216293745 0.8174239816408491 0.16121629374641422 0.8073284391209151 0.16121629374641422 0.8097372880225218 0.1709695926563396 0.8111302352266209 0.18301778542742397 0.8134079173838211 0.18301778542742397
0.822350626997787 0.13826735513482502 0.817429718875502 0.14629948364888123 0.8197647733792313 0.14457831325301207 0.8192885829030406 0.14974182444061968 0.8186976477337923 0.1480206540447504 0.8159609868043602 0.15375788869764773 0.8160183591508894 0.16637980493402182 0.8100803212851406 0.17039586919104988 0.8087033849684451 0.17728055077452665
0.8198629102877675 0.14400458978772235 0.8194951233505451 0.14916810097532984 0.8211589213998853 0.15662650602409633 0.817647733792312 0.1606425702811245 0.8161158921399884 0.16179001721170394 0.8160814687320712 0.1583476764199656 0.8189041881812966 0.17211703958691915 0.8184796328169821 0.1761331038439472 0.813798049340218 0.20309810671256456

==> data/imputation_onestep/imputation_onestep_mode.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8213606304918923 0.12966150315547909 0.8227774662051093 0.13711990820424558 0.8187787223931803 0.1405622489959839 0.8186205795198466 0.13884107860011474 0.8187951807228915 0.15146299483648884 0.8182673551348247 0.14629948364888123 0.8165289730349972 0.15949512335054505 0.8124039013195639 0.16523235800344238 0.8078141135972463 0.16293746414228338
0.8239417296515253 0.13195639701663797 0.8194313351717161 0.13711990820424558 0.8195384713457005 0.14629948364888123 0.8233685101154979 0.14974182444061968 0.8223369669152802 0.1405622489959839 0.8198160607799162 0.1554790590935169 0.8193872169775784 0.16924842226047043 0.815536431440046 0.1732644865174986 0.812601053564909 0.1887550200803213
0.8229304739483385 0.13482501434308658 0.8164712421113023 0.13080895008605853 0.8223235800344234 0.14228341939185307 0.8207974756167526 0.14113597246127363 0.8228341939185313 0.14113597246127363 0.8200344234079175 0.15088927137119912 0.8158232931726905 0.16121629374641422 0.8138152610441768 0.168100975329891 0.8152610441767068 0.16523235800344238
0.8197074010327023 0.12908777969018936 0.8184738955823293 0.14744693057946068 0.81958510734668 0.13941480206540446 0.8213090457066361 0.13711990820424558 0.8205752302137842 0.14457831325301207 0.817205966724039 0.15203671830177856 0.8200172117039587 0.15720022948938617 0.8189099254159494 0.15720022948938617 0.8168158347676422 0.16982214572576015
0.819860897222977 0.12335054503729204 0.8188741359997815 0.13482501434308658 0.8228302821676315 0.13826735513482502 0.8215585029192398 0.14170969592656335 0.8206466418670072 0.1405622489959839 0.8183294977663463 0.13482501434308658 0.8148192771084335 0.1583476764199656 0.8180722891566264 0.17498565691336776 0.8191508892713713 0.17269076305220887
0.8198308182897702 0.13597246127366613 0.8219174072382828 0.14744693057946068 0.8172661787119619 0.13884107860011474 0.818485370051635 0.14228341939185307 0.8162937464142282 0.14744693057946068 0.8138554216867473 0.14974182444061968 0.8172002294893861 0.15490533562822717 0.8104704532415374 0.14629948364888123 0.8129247475912486 0.1583476764199656
0.8222710216893846 0.1353987378083764 0.8210843373493977 0.14400458978772235 0.8218588640275388 0.15490533562822717 0.8201434308663222 0.15203671830177856 0.8197647733792315 0.15375788869764773 0.8214974182444061 0.15433161216293745 0.8188009179575444 0.1686746987951807 0.8186861732644864 0.17785427423981637 0.8167183017785428 0.17154331612162943
0.8205810254003025 0.13482501434308658 0.8192448767783818 0.13884107860011474 0.8198278829604131 0.15720022948938617 0.8171123374203737 0.153184165232358 0.8152903157820788 0.1554790590935169 0.8147905909351693 0.15662650602409633 0.8084681583476765 0.1635111876075731 0.809340218014917 0.16293746414228338 0.8099139414802066 0.17039586919104988
0.8217044000176531 0.1451520367183018 0.819792880033844 0.14170969592656335 0.8208950086058517 0.14113597246127363 0.8198049340218013 0.14629948364888123 0.8176362593230064 0.14228341939185307 0.8127653471026964 0.1606425702811245 0.8119047619047618 0.16236374067699366 0.8124784853700515 0.17555938037865748 0.8169363166953528 0.1686746987951807
0.8204008966647149 0.1451520367183018 0.8209572985820836 0.14744693057946068 0.8169650028686174 0.14744693057946068 0.8172576018359152 0.15146299483648884 0.8166035570854846 0.15203671830177856 0.8177452667814112 0.1606425702811245 0.8136374067699369 0.1761331038439472 0.8127868617326448 0.17039586919104988 0.8096967124859515 0.16465863453815266

==> data/imputation_onestep/imputation_onestep_multhigh.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8200352430128677 0.14228341939185307 0.8221457257601833 0.1428571428571429 0.8154344954569106 0.14687320711417096 0.8142437200939251 0.16121629374641422 0.8159184356473513 0.16465863453815266 0.8110556511761331 0.17154331612162943 0.810281124497992 0.18301778542742397 0.8067986230636832 0.18301778542742397 0.8025473321858864 0.1910499139414802
0.8238273290205157 0.14916810097532984 0.8204779249889925 0.14170969592656335 0.822240360558582 0.1457257601835915 0.8188192886988067 0.1480206540447504 0.8233051252629565 0.15892139988525533 0.8185724263513683 0.17670682730923692 0.8179231210556511 0.168100975329891 0.8162346355117439 0.18703384968445214 0.8120195065978197 0.2168674698795181
0.8217466137843298 0.1325301204819277 0.8190337105999757 0.14629948364888123 0.8213023522662077 0.15146299483648884 0.8217728055077452 0.15949512335054505 0.8228743545611016 0.15433161216293745 0.8192197360872059 0.16465863453815266 0.8239242685025816 0.18588640275387258 0.8121342512908781 0.20309810671256456 0.8086919104991394 0.24096385542168675
0.8200420730541214 0.13482501434308658 0.817814113597246 0.1554790590935169 0.8198106712564546 0.14744693057946068 0.8197001570495546 0.1554790590935169 0.8210384394721743 0.15146299483648884 0.814865174985657 0.1635111876075731 0.8161732644865174 0.17498565691336776 0.8124899598393575 0.18531267928858286 0.815421686746988 0.19506597819850835
0.8181946113294146 0.13597246127366613 0.8185813161460431 0.14859437751004012 0.8168526641126723 0.1560527825588066 0.8161878282360211 0.15662650602409633 0.818912011683096 0.16006884681583478 0.8141078600114747 0.16982214572576015 0.8074756167527251 0.18703384968445214 0.8106999426276533 0.20022948938611584 0.8029489386115892 0.20195065978198512
0.8216489651987742 0.15203671830177856 0.8189531234180419 0.1503155479059094 0.8174182444061961 0.15203671830177856 0.8173357209501789 0.1560527825588066 0.8172424602681716 0.15375788869764773 0.8131612162937464 0.15490533562822717 0.8113884107860012 0.1761331038439472 0.8117785427423982 0.1761331038439472 0.8088582903040735 0.20539300057372345
0.8200213983346513 0.14113597246127363 0.819988816023588 0.14400458978772235 0.8217670682730923 0.153184165232358 0.820229489386116 0.15375788869764773 0.8188984509466438 0.1577739529546759 0.815481261264394 0.1658060814687321 0.8137693631669536 0.19850831899024668 0.816156052782559 0.1910499139414802 0.8124211130235227 0.1990820424555364
0.8214049688809488 0.13482501434308658 0.8205172783486036 0.14457831325301207 0.8189615605278255 0.1560527825588066 0.8162783682594886 0.1554790590935169 0.8166150315547906 0.16293746414228338 0.8100172117039586 0.17441193344807804 0.8105663822725618 0.18187033849684453 0.8021744119334483 0.20195065978198512 0.8080263912794032 0.20998278829604133
0.821777409461479 0.13826735513482502 0.8205230735351219 0.14343086632243263 0.8187439512740718 0.1451520367183018 0.8168387837062535 0.15088927137119912 0.8172920252438324 0.15261044176706828 0.8190268673478108 0.16637980493402182 0.8129145152036719 0.16924842226047043 0.8057773952954674 0.17269076305220887 0.8079116465863454 0.19793459552495696
0.8189560964948228 0.1405622489959839 0.8213788096994391 0.15662650602409633 0.8167469879518072 0.153184165232358 0.8160814687320712 0.16236374067699366 0.8153595623475142 0.16924842226047043 0.8137464142283419 0.1709695926563396 0.8176289573879938 0.17211703958691915 0.8183362019506597 0.20539300057372345 0.81223752151463 0.21629374641422838

==> data/imputation_onestep/imputation_onestep_multlow.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8202783121280641 0.12621916236374064 0.8218588640275388 0.13195639701663797 0.8144921364397204 0.14343086632243263 0.8128778851670418 0.14859437751004012 0.8141135972461274 0.1560527825588066 0.814859437751004 0.1353987378083764 0.8130544154640541 0.15490533562822717 0.8086746987951807 0.13826735513482502 0.8049340218014918 0.14744693057946068
0.8210327022375217 0.12564543889845092 0.8173068212700426 0.1302352266207688 0.8170778351501243 0.13482501434308658 0.8239190528347154 0.1353987378083764 0.8204245553643145 0.13597246127366613 0.8195488721804511 0.1325301204819277 0.8208312454156591 0.15720022948938617 0.8152610441767066 0.1405622489959839 0.8129571858864029 0.17383820998278832
0.8214490615523319 0.14457831325301207 0.8173328233569197 0.13080895008605853 0.8195932417717519 0.13711990820424558 0.8200091004411738 0.14228341939185307 0.8191533641569076 0.12966150315547909 0.8192885829030407 0.14170969592656335 0.8200325109963664 0.12908777969018936 0.8245553643144004 0.13998852553069419 0.816982214572576 0.1480206540447504
0.8177039957063277 0.13080895008605853 0.8191279403327596 0.1273666092943201 0.8204589787722318 0.12162937464142287 0.8219391853126791 0.12564543889845092 0.8206884681583476 0.12105565117613315 0.8194951233505451 0.13195639701663797 0.8213310384394721 0.13310384394721742 0.8114629948364888 0.1353987378083764 0.8150086058519793 0.14228341939185307
0.8200673313198886 0.12621916236374064 0.8208217485325918 0.12392426850258176 0.8199731008342506 0.13711990820424558 0.8216676228724422 0.13310384394721742 0.8200489030953748 0.1457257601835915 0.8186460126219162 0.13654618473895586 0.813459552495697 0.13884107860011474 0.817096959265634 0.13711990820424558 0.8195065978198508 0.14687320711417096
0.8193738810664345 0.1273666092943201 0.8214687320711418 0.1302352266207688 0.8133103843947217 0.13482501434308658 0.8189328743545612 0.1302352266207688 0.8152266207687895 0.1353987378083764 0.8135520806630777 0.14974182444061968 0.8158921399885254 0.12851405622489964 0.8181412518761916 0.153184165232358 0.8148823866896158 0.13367756741250714
0.8217698379725801 0.13195639701663797 0.8181238071820811 0.13826735513482502 0.8205092030887013 0.13367756741250714 0.820722891566265 0.12564543889845092 0.8179001721170396 0.12621916236374064 0.814078109196728 0.1480206540447504 0.8195926563396444 0.15433161216293745 0.8107286288009179 0.14744693057946068 0.8132931726907632 0.1635111876075731
0.8206051720107944 0.12851405622489964 0.8214457831325302 0.12335054503729204 0.8206513762691963 0.14974182444061968 0.8166554100670314 0.13884107860011474 0.8156158468460307 0.1428571428571429 0.8122325367041939 0.13998852553069419 0.8107056798623065 0.14457831325301207 0.8099368904188179 0.1503155479059094 0.8078600114744693 0.15662650602409633
0.8194556001784917 0.1428571428571429 0.8167297762478486 0.13310384394721742 0.8214228341939185 0.12794033275960992 0.8209409064830753 0.13711990820424558 0.82 0.12966150315547909 0.8119511011077276 0.13941480206540446 0.813585771658061 0.13884107860011474 0.8120940906483075 0.15261044176706828 0.817923121055651 0.17211703958691915
0.8200739465799708 0.1451520367183018 0.8190920363481576 0.14457831325301207 0.8180605381940843 0.14343086632243263 0.8153094304930566 0.14687320711417096 0.8153454152745434 0.14228341939185307 0.816488812392427 0.13711990820424558 0.818221457257602 0.14170969592656335 0.8128628800917957 0.15203671830177856 0.811061388410786 0.1658060814687321

==> data/imputation_onestep_acsemployment/imputation_onestep_knn.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8200817206106658 0.1376936316695353 0.8211933448078025 0.1451520367183018 0.8125836680053548 0.14859437751004012 0.8125248245730173 0.15433161216293745 0.8138299586790179 0.14974182444061968 0.814578313253012 0.16523235800344238 0.8086746987951808 0.16695352839931155 0.8118244406196213 0.168100975329891 0.8093918531267928 0.1807228915662651
0.8224792859144218 0.13597246127366613 0.8202826667653715 0.14400458978772235 0.8199598393574296 0.14343086632243263 0.8203843947217442 0.1451520367183018 0.8229025524590763 0.14629948364888123 0.8174785820650178 0.1560527825588066 0.8156167527251867 0.15375788869764773 0.8158347676419966 0.1560527825588066 0.8142857142857142 0.17154331612162943
0.8209137301084035 0.14859437751004012 0.8196927652300161 0.14916810097532984 0.8206425702811245 0.14916810097532984 0.8201288216193197 0.1554790590935169 0.8209924245085296 0.153184165232358 0.819106212082372 0.15720022948938617 0.8205019113371623 0.16523235800344238 0.8201262191623637 0.18760757314974186 0.8164314400458978 0.2088353413654619
0.8186001147446931 0.12621916236374064 0.8191861522746036 0.14974182444061968 0.8197877223178428 0.1428571428571429 0.817857287736806 0.14687320711417096 0.8208189902467011 0.14629948364888123 0.8160358665885931 0.15892139988525533 0.8208663224325876 0.1583476764199656 0.812473559461511 0.15261044176706828 0.8164486517498567 0.17211703958691915
0.8200979743148418 0.14113597246127363 0.8190820424555363 0.14916810097532984 0.8190920363481574 0.15433161216293745 0.8182288235835758 0.14170969592656335 0.8199551452563503 0.1503155479059094 0.8162731181548021 0.1577739529546759 0.8116506429759441 0.168100975329891 0.8174411933448078 0.18703384968445214 0.8139759036144578 0.1807228915662651
0.8201938187532738 0.1405622489959839 0.8219606536746062 0.14113597246127363 0.8191394148020654 0.1554790590935169 0.8182350392824944 0.14400458978772235 0.8175266664324938 0.15433161216293745 0.8145897877223177 0.17039586919104988 0.818153320202755 0.16293746414228338 0.8170969592656341 0.13941480206540446 0.8124383247274816 0.1658060814687321
0.819289315315975 0.14744693057946068 0.819609868043603 0.13080895008605853 0.8221061586246464 0.1457257601835915 0.8211212195721662 0.14629948364888123 0.820696929130664 0.14170969592656335 0.8131497418244407 0.13998852553069419 0.8152266207687895 0.15662650602409633 0.8156960652657727 0.17728055077452665 0.8131382673551347 0.1583476764199656
0.821673599158539 0.14228341939185307 0.8203244873180429 0.1405622489959839 0.8183362019506599 0.14687320711417096 0.8163339070567985 0.15146299483648884 0.8157888697647734 0.15375788869764773 0.8108491107286286 0.16465863453815266 0.8081379320622006 0.16006884681583478 0.8123628534757587 0.1807228915662651 0.8074756167527251 0.1910499139414802
0.8191097724230253 0.14113597246127363 0.819105582861638 0.14916810097532984 0.8206907157348096 0.14974182444061968 0.8197303499713138 0.1577739529546759 0.818324727481354 0.15375788869764773 0.8165461847389559 0.14400458978772235 0.8191785902629278 0.16408491107286283 0.8164021864538216 0.1686746987951807 0.8179587651517926 0.18473895582329314
0.820088234712248 0.14859437751004012 0.8206911339441461 0.1457257601835915 0.8182214572576018 0.1560527825588066 0.8166341126947598 0.15375788869764773 0.8137650057735462 0.15720022948938617 0.8134807270318388 0.1606425702811245 0.8175695981203723 0.1732644865174986 0.8167125645438896 0.1835915088927137 0.8153356282271944 0.18760757314974186

==> data/imputation_onestep_acsemployment/imputation_onestep_mean.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8200917957544462 0.13654618473895586 0.8206487691323585 0.14916810097532984 0.8126792885829031 0.14170969592656335 0.8114859437751004 0.14113597246127363 0.8143201376936315 0.15261044176706828 0.8134452389824394 0.17555938037865748 0.813075157773953 0.18646012621916241 0.8086001147446931 0.18301778542742397 0.802065404475043 0.19334480780263907
0.8215091284904786 0.13884107860011474 0.8186689615605279 0.13367756741250714 0.8207458405048768 0.13138267355134825 0.8215261044176707 0.12966150315547909 0.8238439472174413 0.1353987378083764 0.8191738382099827 0.14170969592656335 0.8196672403901321 0.16408491107286283 0.8175846242111302 0.168100975329891 0.8156052782558806 0.1962134251290878
0.8212277682157202 0.1353987378083764 0.8199655765920827 0.13654618473895586 0.8193574297188755 0.13138267355134825 0.8207573149741825 0.13711990820424558 0.8223178427997705 0.14228341939185307 0.8213286044611346 0.1732644865174986 0.8229948364888123 0.153184165232358 0.8227194492254735 0.19219736087205963 0.8179116465863453 0.21113023522662078
0.8176337310501084 0.1325301204819277 0.8177816653028976 0.14170969592656335 0.819827882960413 0.1405622489959839 0.8213908264637497 0.14687320711417096 0.8203454210932398 0.14228341939185307 0.8163095732684434 0.1583476764199656 0.8167808010156129 0.16121629374641422 0.813562822719449 0.1686746987951807 0.8141422834193919 0.17269076305220887
0.8197475616752725 0.13195639701663797 0.8195295467584622 0.13654618473895586 0.8139332841570363 0.1451520367183018 0.8147565631986072 0.1451520367183018 0.8143316121629374 0.14170969592656335 0.812670595803126 0.16695352839931155 0.8115777395295466 0.17441193344807804 0.8120252438324728 0.18187033849684453 0.8126792885829031 0.1916236374067699
0.820332759609868 0.13425129087779686 0.8196627258448312 0.1457257601835915 0.816843130096142 0.15662650602409633 0.8172789680891053 0.16236374067699366 0.8166757940854326 0.15949512335054505 0.8117281154693966 0.1709695926563396 0.8134538152610442 0.16465863453815266 0.8142570281124499 0.16924842226047043 0.8137578886976476 0.17900172117039592
0.8215031554790592 0.13482501434308658 0.8171236806325104 0.1376936316695353 0.8203442340791738 0.13597246127366613 0.8201536303945942 0.14400458978772235 0.8189550180672566 0.1376936316695353 0.813139349852239 0.15433161216293745 0.8135915088927136 0.17154331612162943 0.8148078026391279 0.17269076305220887 0.8136374067699369 0.18014916810097537
0.8209064830751578 0.13138267355134825 0.8186775996441626 0.1451520367183018 0.8198164084911075 0.1353987378083764 0.8183476764199656 0.13425129087779686 0.8174297188755021 0.13482501434308658 0.8126104417670683 0.14400458978772235 0.8109717782695408 0.1732644865174986 0.8121916236374066 0.1812966150315548 0.812231784279977 0.19219736087205963
0.8196787148594378 0.1325301204819277 0.8187251719354816 0.14629948364888123 0.82054463701984 0.1583476764199656 0.8207439478089088 0.16179001721170394 0.8186436221074777 0.15261044176706828 0.8179562102229517 0.168100975329891 0.8218531267928859 0.18244406196213425 0.816092943201377 0.18473895582329314 0.8181927710843372 0.18760757314974186
0.8173264486517499 0.1325301204819277 0.818718482954374 0.14687320711417096 0.8201950659781986 0.1457257601835915 0.8185083189902467 0.14457831325301207 0.8178657487091222 0.14859437751004012 0.8177804385242833 0.168100975329891 0.8210454341829156 0.1709695926563396 0.817768215720023 0.19219736087205963 0.816861732644865 0.19965576592082612

==> data/imputation_onestep_acsemployment/imputation_onestep_median.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8208352892087831 0.1480206540447504 0.8229935615477784 0.1480206540447504 0.8129004111684835 0.14629948364888123 0.8145656217945374 0.14744693057946068 0.8165881418893468 0.1554790590935169 0.8150889271371198 0.15949512335054505 0.8130808950086059 0.18588640275387258 0.809288582903041 0.17900172117039592 0.8036947791164658 0.1916236374067699
0.8217913671492693 0.1451520367183018 0.8184827220971799 0.13597246127366613 0.8200753323854425 0.1503155479059094 0.8225645438898449 0.14974182444061968 0.8231956397016639 0.14457831325301207 0.8203202420069888 0.1583476764199656 0.8219277108433736 0.1732644865174986 0.8203098106712564 0.15720022948938617 0.8163798049340218 0.18416523235800342
0.8219083229469604 0.1353987378083764 0.820518965554805 0.13884107860011474 0.8201409908929644 0.14228341939185307 0.8201463864114467 0.15261044176706828 0.8219277108433736 0.15203671830177856 0.8227309236947791 0.1577739529546759 0.8239300057372348 0.17154331612162943 0.8207343660355708 0.1784279977051061 0.8193975903614458 0.17957544463568564
0.819907396184335 0.13826735513482502 0.8180328888704559 0.13998852553069419 0.8230334873327898 0.14457831325301207 0.8240015455407635 0.14457831325301207 0.8219506597819849 0.14916810097532984 0.821784279977051 0.15892139988525533 0.8203499713138268 0.15261044176706828 0.8156798623063684 0.16236374067699366 0.8177911646586344 0.16408491107286283
0.8205513082229247 0.14228341939185307 0.8212714804797421 0.13310384394721742 0.8185656913367757 0.12966150315547909 0.8188066551921973 0.1302352266207688 0.8177710843373494 0.1405622489959839 0.8134997131382673 0.16637980493402182 0.814802065404475 0.1686746987951807 0.8167068273092368 0.17269076305220887 0.8146815834767641 0.1732644865174986
0.8196259943247896 0.1376936316695353 0.8217931248804744 0.15261044176706828 0.8173241305771425 0.14400458978772235 0.8186917945954092 0.14687320711417096 0.8152610441767068 0.14859437751004012 0.8117670682730923 0.15892139988525533 0.8130751577739531 0.15433161216293745 0.814974182444062 0.14687320711417096 0.8165232358003444 0.1577739529546759
0.8223482163949917 0.14228341939185307 0.8189399719644409 0.1457257601835915 0.8211854938551195 0.1554790590935169 0.8197161825143138 0.15433161216293745 0.8189099254159494 0.1560527825588066 0.8181526104417668 0.15892139988525533 0.8160929432013769 0.1709695926563396 0.8203155479059094 0.18301778542742397 0.8191566265060242 0.16982214572576015
0.8208040955028907 0.12908777969018936 0.819989316873405 0.1457257601835915 0.8207301254708274 0.1503155479059094 0.8209914487883506 0.153184165232358 0.8199847007075921 0.15261044176706828 0.8169707401032702 0.16179001721170394 0.8108777969018931 0.16179001721170394 0.8072633390705678 0.18760757314974186 0.810378657487091 0.18932874354561102
0.8218230063109582 0.1353987378083764 0.8194434882386689 0.14629948364888123 0.8241537578886978 0.15203671830177856 0.8214859437751003 0.15146299483648884 0.820826161790017 0.15203671830177856 0.8162593230063109 0.1709695926563396 0.8182730923694779 0.17728055077452665 0.8115410952566022 0.17555938037865748 0.8161560527825589 0.15949512335054505
0.818598435554063 0.14228341939185307 0.8200114744693058 0.1405622489959839 0.8195524956970739 0.1577739529546759 0.8181117326448653 0.15949512335054505 0.8188543648277322 0.16179001721170394 0.8222604704532415 0.16293746414228338 0.8189723178427998 0.17555938037865748 0.8198967297762481 0.18473895582329314 0.8165461847389557 0.18531267928858286

==> data/imputation_onestep_acsemployment/imputation_onestep_mice.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.820437897770484 0.13826735513482502 0.8208186280475438 0.14343086632243263 0.8130563989505373 0.14974182444061968 0.8119712894129709 0.15375788869764773 0.8123716898575369 0.1560527825588066 0.812794033275961 0.16637980493402182 0.8113253012048193 0.18014916810097537 0.8096328169822147 0.16523235800344238 0.8031095811818703 0.1812966150315548
0.8232996190218337 0.13941480206540446 0.8178493193553436 0.14916810097532984 0.8209638554216867 0.1480206540447504 0.8236890418818129 0.13998852553069419 0.8234825014343088 0.1451520367183018 0.8216006884681581 0.15433161216293745 0.8163855421686748 0.16408491107286283 0.8188582903040733 0.17555938037865748 0.8162306368330465 0.18932874354561102
0.820853338164689 0.14687320711417096 0.8202796146993991 0.14228341939185307 0.8196500286861732 0.14170969592656335 0.8213310384394723 0.14400458978772235 0.8223866896156052 0.1428571428571429 0.8225645438898452 0.16924842226047043 0.8217154331612161 0.1686746987951807 0.8153012048192773 0.18760757314974186 0.8137751004016064 0.20022948938611584
0.8179568532304778 0.14343086632243263 0.8169938049456121 0.1457257601835915 0.8198278829604131 0.14859437751004012 0.8208089500860587 0.14400458978772235 0.8210097532989099 0.14629948364888123 0.8158290304073436 0.16006884681583478 0.814928284566839 0.15949512335054505 0.81184165232358 0.16637980493402182 0.8134538152610443 0.16752725186460127
0.820460413080895 0.1353987378083764 0.8208070376745077 0.1457257601835915 0.8182977219121796 0.15375788869764773 0.8190131956397014 0.1503155479059094 0.8196385542168675 0.14916810097532984 0.8179518072289156 0.1560527825588066 0.8142799770510614 0.15720022948938617 0.8111531841652324 0.1709695926563396 0.8137062535857715 0.17900172117039592
0.8196799355476617 0.14170969592656335 0.8220579109440678 0.14457831325301207 0.817441193344808 0.15203671830177856 0.8193975903614458 0.1554790590935169 0.8195352839931154 0.15662650602409633 0.810166379804934 0.16006884681583478 0.8144979919678715 0.1577739529546759 0.8131382673551348 0.168100975329891 0.8129661503155481 0.1835915088927137
0.8212734319201003 0.14744693057946068 0.8190533562822719 0.14228341939185307 0.8219700961279519 0.14859437751004012 0.8200440244944794 0.14974182444061968 0.8180485288919025 0.14400458978772235 0.816196213425129 0.15892139988525533 0.8143889845094665 0.1732644865174986 0.8167355134825014 0.17957544463568564 0.8124211130235226 0.18244406196213425
0.8200720264880522 0.13998852553069419 0.8194205393000573 0.14400458978772235 0.8204934021801492 0.15146299483648884 0.8168387837062536 0.15433161216293745 0.8174239816408491 0.16121629374641422 0.8073284391209151 0.16121629374641422 0.8097372880225218 0.1709695926563396 0.8111302352266209 0.18301778542742397 0.8134079173838211 0.18301778542742397
0.822350626997787 0.13826735513482502 0.817429718875502 0.14629948364888123 0.8197647733792313 0.14457831325301207 0.8192885829030406 0.14974182444061968 0.8186976477337923 0.1480206540447504 0.8159609868043602 0.15375788869764773 0.8160183591508894 0.16637980493402182 0.8100803212851406 0.17039586919104988 0.8087033849684451 0.17728055077452665
0.8198629102877675 0.14400458978772235 0.8194951233505451 0.14916810097532984 0.8211589213998853 0.15662650602409633 0.817647733792312 0.1606425702811245 0.8161158921399884 0.16179001721170394 0.8160814687320712 0.1583476764199656 0.8189041881812966 0.17211703958691915 0.8184796328169821 0.1761331038439472 0.813798049340218 0.20309810671256456

==> data/imputation_onestep_acsemployment/imputation_onestep_mode.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8213606304918923 0.12966150315547909 0.8227774662051093 0.13711990820424558 0.8187787223931803 0.1405622489959839 0.8186205795198466 0.13884107860011474 0.8187951807228915 0.15146299483648884 0.8182673551348247 0.14629948364888123 0.8165289730349972 0.15949512335054505 0.8124039013195639 0.16523235800344238 0.8078141135972463 0.16293746414228338
0.8239417296515253 0.13195639701663797 0.8194313351717161 0.13711990820424558 0.8195384713457005 0.14629948364888123 0.8233685101154979 0.14974182444061968 0.8223369669152802 0.1405622489959839 0.8198160607799162 0.1554790590935169 0.8193872169775784 0.16924842226047043 0.815536431440046 0.1732644865174986 0.812601053564909 0.1887550200803213
0.8229304739483385 0.13482501434308658 0.8164712421113023 0.13080895008605853 0.8223235800344234 0.14228341939185307 0.8207974756167526 0.14113597246127363 0.8228341939185313 0.14113597246127363 0.8200344234079175 0.15088927137119912 0.8158232931726905 0.16121629374641422 0.8138152610441768 0.168100975329891 0.8152610441767068 0.16523235800344238
0.8197074010327023 0.12908777969018936 0.8184738955823293 0.14744693057946068 0.81958510734668 0.13941480206540446 0.8213090457066361 0.13711990820424558 0.8205752302137842 0.14457831325301207 0.817205966724039 0.15203671830177856 0.8200172117039587 0.15720022948938617 0.8189099254159494 0.15720022948938617 0.8168158347676422 0.16982214572576015
0.819860897222977 0.12335054503729204 0.8188741359997815 0.13482501434308658 0.8228302821676315 0.13826735513482502 0.8215585029192398 0.14170969592656335 0.8206466418670072 0.1405622489959839 0.8183294977663463 0.13482501434308658 0.8148192771084335 0.1583476764199656 0.8180722891566264 0.17498565691336776 0.8191508892713713 0.17269076305220887
0.8198308182897702 0.13597246127366613 0.8219174072382828 0.14744693057946068 0.8172661787119619 0.13884107860011474 0.818485370051635 0.14228341939185307 0.8162937464142282 0.14744693057946068 0.8138554216867473 0.14974182444061968 0.8172002294893861 0.15490533562822717 0.8104704532415374 0.14629948364888123 0.8129247475912486 0.1583476764199656
0.8222710216893846 0.1353987378083764 0.8210843373493977 0.14400458978772235 0.8218588640275388 0.15490533562822717 0.8201434308663222 0.15203671830177856 0.8197647733792315 0.15375788869764773 0.8214974182444061 0.15433161216293745 0.8188009179575444 0.1686746987951807 0.8186861732644864 0.17785427423981637 0.8167183017785428 0.17154331612162943
0.8205810254003025 0.13482501434308658 0.8192448767783818 0.13884107860011474 0.8198278829604131 0.15720022948938617 0.8171123374203737 0.153184165232358 0.8152903157820788 0.1554790590935169 0.8147905909351693 0.15662650602409633 0.8084681583476765 0.1635111876075731 0.809340218014917 0.16293746414228338 0.8099139414802066 0.17039586919104988
0.8217044000176531 0.1451520367183018 0.819792880033844 0.14170969592656335 0.8208950086058517 0.14113597246127363 0.8198049340218013 0.14629948364888123 0.8176362593230064 0.14228341939185307 0.8127653471026964 0.1606425702811245 0.8119047619047618 0.16236374067699366 0.8124784853700515 0.17555938037865748 0.8169363166953528 0.1686746987951807
0.8204008966647149 0.1451520367183018 0.8209572985820836 0.14744693057946068 0.8169650028686174 0.14744693057946068 0.8172576018359152 0.15146299483648884 0.8166035570854846 0.15203671830177856 0.8177452667814112 0.1606425702811245 0.8136374067699369 0.1761331038439472 0.8127868617326448 0.17039586919104988 0.8096967124859515 0.16465863453815266

==> data/imputation_onestep_acsemployment/imputation_onestep_multhigh.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8200352430128677 0.14228341939185307 0.8221457257601833 0.1428571428571429 0.8154344954569106 0.14687320711417096 0.8142437200939251 0.16121629374641422 0.8159184356473513 0.16465863453815266 0.8110556511761331 0.17154331612162943 0.810281124497992 0.18301778542742397 0.8067986230636832 0.18301778542742397 0.8025473321858864 0.1910499139414802
0.8238273290205157 0.14916810097532984 0.8204779249889925 0.14170969592656335 0.822240360558582 0.1457257601835915 0.8188192886988067 0.1480206540447504 0.8233051252629565 0.15892139988525533 0.8185724263513683 0.17670682730923692 0.8179231210556511 0.168100975329891 0.8162346355117439 0.18703384968445214 0.8120195065978197 0.2168674698795181
0.8217466137843298 0.1325301204819277 0.8190337105999757 0.14629948364888123 0.8213023522662077 0.15146299483648884 0.8217728055077452 0.15949512335054505 0.8228743545611016 0.15433161216293745 0.8192197360872059 0.16465863453815266 0.8239242685025816 0.18588640275387258 0.8121342512908781 0.20309810671256456 0.8086919104991394 0.24096385542168675
0.8200420730541214 0.13482501434308658 0.817814113597246 0.1554790590935169 0.8198106712564546 0.14744693057946068 0.8197001570495546 0.1554790590935169 0.8210384394721743 0.15146299483648884 0.814865174985657 0.1635111876075731 0.8161732644865174 0.17498565691336776 0.8124899598393575 0.18531267928858286 0.815421686746988 0.19506597819850835
0.8181946113294146 0.13597246127366613 0.8185813161460431 0.14859437751004012 0.8168526641126723 0.1560527825588066 0.8161878282360211 0.15662650602409633 0.818912011683096 0.16006884681583478 0.8141078600114747 0.16982214572576015 0.8074756167527251 0.18703384968445214 0.8106999426276533 0.20022948938611584 0.8029489386115892 0.20195065978198512
0.8216489651987742 0.15203671830177856 0.8189531234180419 0.1503155479059094 0.8174182444061961 0.15203671830177856 0.8173357209501789 0.1560527825588066 0.8172424602681716 0.15375788869764773 0.8131612162937464 0.15490533562822717 0.8113884107860012 0.1761331038439472 0.8117785427423982 0.1761331038439472 0.8088582903040735 0.20539300057372345
0.8200213983346513 0.14113597246127363 0.819988816023588 0.14400458978772235 0.8217670682730923 0.153184165232358 0.820229489386116 0.15375788869764773 0.8188984509466438 0.1577739529546759 0.815481261264394 0.1658060814687321 0.8137693631669536 0.19850831899024668 0.816156052782559 0.1910499139414802 0.8124211130235227 0.1990820424555364
0.8214049688809488 0.13482501434308658 0.8205172783486036 0.14457831325301207 0.8189615605278255 0.1560527825588066 0.8162783682594886 0.1554790590935169 0.8166150315547906 0.16293746414228338 0.8100172117039586 0.17441193344807804 0.8105663822725618 0.18187033849684453 0.8021744119334483 0.20195065978198512 0.8080263912794032 0.20998278829604133
0.821777409461479 0.13826735513482502 0.8205230735351219 0.14343086632243263 0.8187439512740718 0.1451520367183018 0.8168387837062535 0.15088927137119912 0.8172920252438324 0.15261044176706828 0.8190268673478108 0.16637980493402182 0.8129145152036719 0.16924842226047043 0.8057773952954674 0.17269076305220887 0.8079116465863454 0.19793459552495696
0.8189560964948228 0.1405622489959839 0.8213788096994391 0.15662650602409633 0.8167469879518072 0.153184165232358 0.8160814687320712 0.16236374067699366 0.8153595623475142 0.16924842226047043 0.8137464142283419 0.1709695926563396 0.8176289573879938 0.17211703958691915 0.8183362019506597 0.20539300057372345 0.81223752151463 0.21629374641422838

==> data/imputation_onestep_acsemployment/imputation_onestep_multlow.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8202783121280641 0.12621916236374064 0.8218588640275388 0.13195639701663797 0.8144921364397204 0.14343086632243263 0.8128778851670418 0.14859437751004012 0.8141135972461274 0.1560527825588066 0.814859437751004 0.1353987378083764 0.8130544154640541 0.15490533562822717 0.8086746987951807 0.13826735513482502 0.8049340218014918 0.14744693057946068
0.8210327022375217 0.12564543889845092 0.8173068212700426 0.1302352266207688 0.8170778351501243 0.13482501434308658 0.8239190528347154 0.1353987378083764 0.8204245553643145 0.13597246127366613 0.8195488721804511 0.1325301204819277 0.8208312454156591 0.15720022948938617 0.8152610441767066 0.1405622489959839 0.8129571858864029 0.17383820998278832
0.8214490615523319 0.14457831325301207 0.8173328233569197 0.13080895008605853 0.8195932417717519 0.13711990820424558 0.8200091004411738 0.14228341939185307 0.8191533641569076 0.12966150315547909 0.8192885829030407 0.14170969592656335 0.8200325109963664 0.12908777969018936 0.8245553643144004 0.13998852553069419 0.816982214572576 0.1480206540447504
0.8177039957063277 0.13080895008605853 0.8191279403327596 0.1273666092943201 0.8204589787722318 0.12162937464142287 0.8219391853126791 0.12564543889845092 0.8206884681583476 0.12105565117613315 0.8194951233505451 0.13195639701663797 0.8213310384394721 0.13310384394721742 0.8114629948364888 0.1353987378083764 0.8150086058519793 0.14228341939185307
0.8200673313198886 0.12621916236374064 0.8208217485325918 0.12392426850258176 0.8199731008342506 0.13711990820424558 0.8216676228724422 0.13310384394721742 0.8200489030953748 0.1457257601835915 0.8186460126219162 0.13654618473895586 0.813459552495697 0.13884107860011474 0.817096959265634 0.13711990820424558 0.8195065978198508 0.14687320711417096
0.8193738810664345 0.1273666092943201 0.8214687320711418 0.1302352266207688 0.8133103843947217 0.13482501434308658 0.8189328743545612 0.1302352266207688 0.8152266207687895 0.1353987378083764 0.8135520806630777 0.14974182444061968 0.8158921399885254 0.12851405622489964 0.8181412518761916 0.153184165232358 0.8148823866896158 0.13367756741250714
0.8217698379725801 0.13195639701663797 0.8181238071820811 0.13826735513482502 0.8205092030887013 0.13367756741250714 0.820722891566265 0.12564543889845092 0.8179001721170396 0.12621916236374064 0.814078109196728 0.1480206540447504 0.8195926563396444 0.15433161216293745 0.8107286288009179 0.14744693057946068 0.8132931726907632 0.1635111876075731
0.8206051720107944 0.12851405622489964 0.8214457831325302 0.12335054503729204 0.8206513762691963 0.14974182444061968 0.8166554100670314 0.13884107860011474 0.8156158468460307 0.1428571428571429 0.8122325367041939 0.13998852553069419 0.8107056798623065 0.14457831325301207 0.8099368904188179 0.1503155479059094 0.8078600114744693 0.15662650602409633
0.8194556001784917 0.1428571428571429 0.8167297762478486 0.13310384394721742 0.8214228341939185 0.12794033275960992 0.8209409064830753 0.13711990820424558 0.82 0.12966150315547909 0.8119511011077276 0.13941480206540446 0.813585771658061 0.13884107860011474 0.8120940906483075 0.15261044176706828 0.817923121055651 0.17211703958691915
0.8200739465799708 0.1451520367183018 0.8190920363481576 0.14457831325301207 0.8180605381940843 0.14343086632243263 0.8153094304930566 0.14687320711417096 0.8153454152745434 0.14228341939185307 0.816488812392427 0.13711990820424558 0.818221457257602 0.14170969592656335 0.8128628800917957 0.15203671830177856 0.811061388410786 0.1658060814687321

==> data/imputation_onestep_bank/imputation_onestep_knn.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8667985074626866 0.08199999999999996 0.8639715909090909 0.08650000000000002 0.8647692307692307 0.08499999999999996 0.8658955223880597 0.08250000000000002 0.868063157894737 0.09250000000000003 0.8652461538461539 0.07799999999999996 0.8611 0.08199999999999996 0.86659 0.08350000000000002 0.86039 0.09250000000000003
0.8649520547945206 0.08350000000000002 0.86579 0.08599999999999997 0.8642313432835822 0.07899999999999996 0.8656038961038963 0.08550000000000002 0.8673417721518987 0.08950000000000002 0.8661500000000001 0.08450000000000002 0.86512 0.09750000000000003 0.8673100000000001 0.10099999999999998 0.8649900000000001 0.08650000000000002
0.8671842105263159 0.08450000000000002 0.86675 0.08899999999999997 0.8673475609756098 0.09150000000000003 0.8660365853658537 0.09499999999999997 0.8647371134020619 0.09850000000000003 0.8654857142857141 0.09999999999999998 0.8624278350515464 0.10399999999999998 0.863505 0.10799999999999998 0.8595000000000002 0.11050000000000004
0.8661882352941175 0.09250000000000003 0.867263157894737 0.08950000000000002 0.8654476744186046 0.09650000000000003 0.8652671232876712 0.09750000000000003 0.8650699999999998 0.09350000000000003 0.8611249999999999 0.09899999999999998 0.8607299999999999 0.08699999999999997 0.85925 0.08450000000000002 0.85812 0.11050000000000004
0.866265060240964 0.08999999999999997 0.8659367816091954 0.09150000000000003 0.8637021276595743 0.08750000000000002 0.8630602409638556 0.08650000000000002 0.862910447761194 0.09099999999999997 0.85997 0.09699999999999998 0.86319 0.09399999999999997 0.86059 0.09850000000000003 0.8574799999999999 0.11199999999999999
0.8678088235294116 0.08699999999999997 0.8693333333333334 0.08499999999999996 0.8644607843137254 0.08050000000000002 0.8659390243902442 0.08799999999999997 0.863577319587629 0.10050000000000003 0.8611545454545453 0.08299999999999996 0.8583 0.07950000000000002 0.8570399999999998 0.08350000000000002 0.85702 0.08750000000000002
0.8689416666666666 0.07950000000000002 0.8660277777777778 0.08899999999999997 0.8671940298507463 0.08350000000000002 0.8658899999999999 0.08199999999999996 0.866125 0.07950000000000002 0.8647361111111113 0.08850000000000002 0.8632216494845361 0.08999999999999997 0.8604384615384615 0.08799999999999997 0.8606 0.08650000000000002
0.8654125 0.08999999999999997 0.8644698795180725 0.08799999999999997 0.8680172413793105 0.07650000000000001 0.8650320512820516 0.08550000000000002 0.864729411764706 0.09150000000000003 0.8617750000000001 0.08950000000000002 0.8615700000000001 0.08050000000000002 0.86123 0.08999999999999997 0.8574600000000001 0.08699999999999997
0.8660000000000002 0.08750000000000002 0.8646694915254238 0.08150000000000002 0.8655050505050506 0.09499999999999997 0.8647536231884058 0.08699999999999997 0.8634626865671642 0.08750000000000002 0.8587311827956988 0.09399999999999997 0.8603152173913043 0.09450000000000003 0.8550670103092785 0.09999999999999998 0.85582 0.08499999999999996
0.8677530120481928 0.08650000000000002 0.8661136363636366 0.09099999999999997 0.8669545454545455 0.09099999999999997 0.8664387755102041 0.09799999999999998 0.86575 0.10050000000000003 0.8621647727272728 0.09899999999999998 0.8582599999999999 0.09850000000000003 0.8613200000000001 0.10050000000000003 0.8604599999999999 0.10399999999999998

==> data/imputation_onestep_bank/imputation_onestep_mean.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8660000000000002 0.08950000000000002 0.8640572916666667 0.09150000000000003 0.8650439560439561 0.08799999999999997 0.8674408602150537 0.08899999999999997 0.8672925531914893 0.08950000000000002 0.8659343434343436 0.09850000000000003 0.8645550000000002 0.09499999999999997 0.8643850000000002 0.09750000000000003 0.8625099999999999 0.10950000000000004
0.864793103448276 0.09050000000000002 0.8656944444444445 0.08999999999999997 0.8649184782608696 0.09099999999999997 0.8655074626865671 0.08750000000000002 0.8668965517241383 0.08950000000000002 0.8643736842105266 0.10150000000000003 0.8648800000000001 0.10299999999999998 0.864585 0.11250000000000004 0.86316 0.127
0.8671351351351352 0.08999999999999997 0.8666309523809526 0.08999999999999997 0.8652294117647059 0.10050000000000003 0.8655337078651687 0.09799999999999998 0.865647368421053 0.10250000000000004 0.8652525252525253 0.10299999999999998 0.8658250000000001 0.10950000000000004 0.8657800000000002 0.11350000000000005 0.8640700000000001 0.11550000000000005
0.8661304347826086 0.08450000000000002 0.8660569620253168 0.08950000000000002 0.8660578947368424 0.09250000000000003 0.8646855670103094 0.09799999999999998 0.8654030612244898 0.10199999999999998 0.8628258426966293 0.11350000000000005 0.8619797979797981 0.11050000000000004 0.8600450000000001 0.12150000000000005 0.8609300000000002 0.124
0.8668028169014085 0.08799999999999997 0.8670120481927711 0.09050000000000002 0.86290625 0.08850000000000002 0.8629191919191918 0.08999999999999997 0.8636989795918367 0.09350000000000003 0.862215053763441 0.10299999999999998 0.862145 0.11050000000000004 0.8618049999999999 0.11750000000000005 0.859165 0.122
0.8669055555555557 0.09350000000000003 0.8680537634408602 0.09099999999999997 0.8657142857142859 0.09550000000000003 0.8658186813186812 0.08899999999999997 0.86389898989899 0.09750000000000003 0.8577499999999999 0.08650000000000002 0.8582400000000001 0.09099999999999997 0.8581899999999999 0.08699999999999997 0.8586000000000001 0.09899999999999998
0.8674324324324324 0.08399999999999996 0.8670157894736841 0.08950000000000002 0.8654444444444442 0.08799999999999997 0.8660178571428572 0.09050000000000002 0.8661464646464647 0.09299999999999997 0.8655100000000001 0.09550000000000003 0.862515 0.09750000000000003 0.8616550000000001 0.10399999999999998 0.8587800000000001 0.11299999999999999
0.8666158536585366 0.09150000000000003 0.8650638297872341 0.09699999999999998 0.8662446808510638 0.09150000000000003 0.86594 0.09699999999999998 0.8648724489795919 0.09450000000000003 0.8616397849462365 0.09199999999999997 0.8599270833333333 0.09699999999999998 0.85902 0.09999999999999998 0.85976 0.09450000000000003
0.8667532467532468 0.08850000000000002 0.8652985074626866 0.08899999999999997 0.8656588235294119 0.08850000000000002 0.8661098901098901 0.09050000000000002 0.8650394736842104 0.08350000000000002 0.8623434343434343 0.09450000000000003 0.8608723404255318 0.10150000000000003 0.8572749999999999 0.10199999999999998 0.859855 0.10399999999999998
0.8671845238095239 0.08599999999999997 0.8643815789473686 0.08599999999999997 0.8667142857142855 0.09050000000000002 0.8672872340425533 0.09450000000000003 0.8657142857142858 0.09799999999999998 0.8648097826086958 0.09599999999999997 0.85927 0.12 0.8623999999999999 0.127 0.8599500000000002 0.12649999999999995

==> data/imputation_onestep_bank/imputation_onestep_median.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8654803921568626 0.07850000000000001 0.8645999999999999 0.08799999999999997 0.8636999999999999 0.08250000000000002 0.86449 0.07599999999999996 0.86406 0.07750000000000001 0.862693548387097 0.10099999999999998 0.8609946808510639 0.11050000000000004 0.857925 0.11250000000000004 0.85654 0.121
0.8644899999999999 0.07850000000000001 0.86603125 0.09150000000000003 0.8658333333333332 0.08799999999999997 0.8663199999999999 0.08150000000000002 0.868638888888889 0.08599999999999997 0.8655550000000002 0.09899999999999998 0.86318085106383 0.10699999999999998 0.8638100000000002 0.12150000000000005 0.8617216494845361 0.126
0.8675454545454546 0.08499999999999996 0.8662076923076925 0.08550000000000002 0.864877049180328 0.08899999999999997 0.8666399999999999 0.08999999999999997 0.8676900000000001 0.09850000000000003 0.8656818181818182 0.09950000000000003 0.8669152542372881 0.09350000000000003 0.86397 0.09550000000000003 0.86273 0.10750000000000004
0.86727868852459 0.08099999999999996 0.8658113207547169 0.08499999999999996 0.8667900000000002 0.08499999999999996 0.8656764705882353 0.08950000000000002 0.8640112359550564 0.09950000000000003 0.8626199999999998 0.09950000000000003 0.8628989898989899 0.11750000000000005 0.86033 0.12849999999999995 0.8539728260869566 0.12150000000000005
0.8655 0.08650000000000002 0.8676699999999999 0.08899999999999997 0.86332 0.08450000000000002 0.8642727272727271 0.08750000000000002 0.8647246376811594 0.07950000000000002 0.8586923076923078 0.10650000000000004 0.8626702127659573 0.10899999999999999 0.8615550000000001 0.10699999999999998 0.8588999999999999 0.10850000000000004
0.8672368421052633 0.08799999999999997 0.8683828124999999 0.08499999999999996 0.8654000000000001 0.08399999999999996 0.86556 0.07650000000000001 0.8652756410256413 0.08550000000000002 0.8594527027027028 0.09599999999999997 0.8584635416666667 0.10099999999999998 0.8556899999999998 0.10299999999999998 0.857153409090909 0.10599999999999998
0.8676692307692309 0.07950000000000002 0.8681216216216217 0.08550000000000002 0.8662948717948721 0.08799999999999997 0.8665738636363636 0.09150000000000003 0.8662386363636365 0.08899999999999997 0.8643625 0.09699999999999998 0.8626066666666667 0.10799999999999998 0.860605 0.10799999999999998 0.8591090909090907 0.10799999999999998
0.8664400000000001 0.08450000000000002 0.8636499999999998 0.08499999999999996 0.8662753623188404 0.08399999999999996 0.8649315068493151 0.08099999999999996 0.8638600000000001 0.08650000000000002 0.8600281690140844 0.08850000000000002 0.8585815217391305 0.09799999999999998 0.8559623655913978 0.11250000000000004 0.8589550000000001 0.10350000000000004
0.8656346153846152 0.08050000000000002 0.8660684931506849 0.08650000000000002 0.8647416666666666 0.07899999999999996 0.8647767857142857 0.07650000000000001 0.8633362068965518 0.07699999999999996 0.8615757575757576 0.07850000000000001 0.8617500000000002 0.08550000000000002 0.8596700000000002 0.08750000000000002 0.857986301369863 0.09899999999999998
0.8677000000000002 0.08350000000000002 0.865279411764706 0.08799999999999997 0.8650056179775283 0.09599999999999997 0.8654739583333334 0.09699999999999998 0.863841836734694 0.10150000000000003 0.8601034482758622 0.10699999999999998 0.855055 0.119 0.85775 0.12849999999999995 0.8553649999999997 0.134

==> data/imputation_onestep_bank/imputation_onestep_mice.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8664090909090909 0.09099999999999997 0.86339 0.08899999999999997 0.8643181818181821 0.08850000000000002 0.866625 0.09050000000000002 0.8661899999999999 0.09199999999999997 0.86426 0.09250000000000003 0.863305 0.09099999999999997 0.8632100000000003 0.09650000000000003 0.8610000000000001 0.10499999999999998
0.8646373626373628 0.08950000000000002 0.8661836734693877 0.09399999999999997 0.8651071428571431 0.09250000000000003 0.8648144329896907 0.09650000000000003 0.8673387096774193 0.09199999999999997 0.8640252525252526 0.09699999999999998 0.8632200000000002 0.09799999999999998 0.8641300000000003 0.11399999999999999 0.864095 0.12250000000000005
0.8670609756097559 0.08750000000000002 0.8669301075268817 0.09350000000000003 0.8643316326530612 0.09450000000000003 0.8651887755102041 0.09999999999999998 0.8648838383838383 0.09599999999999997 0.8645750000000001 0.09799999999999998 0.8650949999999998 0.10099999999999998 0.864855 0.10050000000000003 0.86138 0.10599999999999998
0.8654302325581397 0.09050000000000002 0.8665663265306123 0.09299999999999997 0.8655561224489797 0.09750000000000003 0.8650350000000002 0.09799999999999998 0.8647300000000001 0.10450000000000004 0.8628229166666666 0.10599999999999998 0.86138 0.10299999999999998 0.8606250000000002 0.11599999999999999 0.8601249999999999 0.11199999999999999
0.8666829268292684 0.08999999999999997 0.8659360465116279 0.09450000000000003 0.8637550000000002 0.09250000000000003 0.86311 0.08799999999999997 0.8635250000000002 0.09599999999999997 0.8621969696969699 0.10399999999999998 0.8619350000000001 0.10750000000000004 0.8606150000000001 0.10950000000000004 0.8590800000000001 0.11399999999999999
0.8675816326530613 0.09350000000000003 0.8686969696969697 0.09250000000000003 0.8651123595505616 0.09199999999999997 0.8658010204081633 0.08950000000000002 0.8640650000000001 0.09150000000000003 0.858225 0.08650000000000002 0.857 0.08999999999999997 0.857915 0.08250000000000002 0.8569800000000001 0.09999999999999998
0.8679597701149425 0.08399999999999996 0.866360824742268 0.09099999999999997 0.866087912087912 0.08999999999999997 0.8661855670103094 0.08999999999999997 0.8666150000000001 0.08550000000000002 0.8652551020408165 0.08750000000000002 0.86253 0.09150000000000003 0.8608300000000001 0.09999999999999998 0.8573749999999998 0.10299999999999998
0.8666559139784946 0.08950000000000002 0.8646565656565658 0.09150000000000003 0.867050505050505 0.08850000000000002 0.86565 0.09750000000000003 0.8652400000000001 0.08850000000000002 0.861439393939394 0.09199999999999997 0.860935 0.08799999999999997 0.86048 0.09699999999999998 0.8605799999999999 0.09499999999999997
0.8667784090909091 0.08699999999999997 0.8654825581395349 0.09050000000000002 0.8666313131313133 0.09350000000000003 0.866975 0.08950000000000002 0.8649499999999999 0.08750000000000002 0.8623050000000001 0.09650000000000003 0.8610049999999998 0.09450000000000003 0.8575050000000002 0.09850000000000003 0.8599849999999999 0.09150000000000003
0.867435483870968 0.08599999999999997 0.8641363636363636 0.08950000000000002 0.8664947368421052 0.09450000000000003 0.8664090909090911 0.09299999999999997 0.8665800000000001 0.09199999999999997 0.8641850000000001 0.09750000000000003 0.8596600000000001 0.10799999999999998 0.8620349999999999 0.11499999999999999 0.8611300000000002 0.12250000000000005

==> data/imputation_onestep_bank/imputation_onestep_mode.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8656699999999999 0.08050000000000002 0.8660300000000001 0.07650000000000001 0.8637950819672132 0.07850000000000001 0.8638701298701299 0.08050000000000002 0.8639268292682929 0.08699999999999997 0.8617700000000003 0.09499999999999997 0.86005 0.09599999999999997 0.85948 0.10999999999999999 0.856635 0.11699999999999999
0.8648823529411765 0.08399999999999996 0.8668181818181819 0.09150000000000003 0.86543 0.08250000000000002 0.8661299999999998 0.08350000000000002 0.8669100000000002 0.08399999999999996 0.8654599999999999 0.09750000000000003 0.86468 0.10799999999999998 0.8629300000000001 0.11150000000000004 0.8623849999999998 0.12
0.8673305084745763 0.08150000000000002 0.8676712328767123 0.08699999999999997 0.8635 0.09799999999999998 0.8632236842105262 0.09250000000000003 0.8623895348837212 0.10450000000000004 0.8650578947368424 0.10299999999999998 0.8608299999999999 0.09050000000000002 0.8609109589041096 0.11099999999999999 0.8589132653061223 0.126
0.8660500000000002 0.08399999999999996 0.8667407407407408 0.08250000000000002 0.867668604651163 0.09399999999999997 0.8679204545454545 0.09599999999999997 0.8644848484848486 0.09499999999999997 0.865 0.09599999999999997 0.8587 0.10799999999999998 0.8583000000000002 0.11299999999999999 0.855135 0.11599999999999999
0.86664 0.08099999999999996 0.8665053191489365 0.09299999999999997 0.86394 0.07650000000000001 0.86501 0.07499999999999996 0.8656351351351351 0.08699999999999997 0.8597241379310344 0.09899999999999998 0.8613484848484848 0.10250000000000004 0.8596100000000001 0.10599999999999998 0.8539090909090908 0.11399999999999999
0.8660797101449276 0.08799999999999997 0.8675000000000002 0.07499999999999996 0.8646298701298702 0.08650000000000002 0.8644784946236561 0.09399999999999997 0.864763157894737 0.09199999999999997 0.8586161616161615 0.08899999999999997 0.858225 0.09450000000000003 0.8591150000000001 0.09850000000000003 0.8581550000000001 0.10250000000000004
0.86827 0.07799999999999996 0.8680999999999999 0.07899999999999996 0.867078947368421 0.08050000000000002 0.8646666666666666 0.09150000000000003 0.8638563218390803 0.09650000000000003 0.8623199999999999 0.09150000000000003 0.862275 0.11299999999999999 0.860409090909091 0.11150000000000004 0.8628525641025641 0.11750000000000005
0.8664038461538461 0.08299999999999996 0.8644444444444443 0.08350000000000002 0.8637321428571428 0.07950000000000002 0.86244 0.07699999999999996 0.86248 0.0695 0.86074 0.07999999999999996 0.8581440677966102 0.08050000000000002 0.8566095890410959 0.09050000000000002 0.8564411764705884 0.10150000000000003
0.86458 0.08050000000000002 0.8658299999999999 0.08050000000000002 0.86571 0.07499999999999996 0.86584 0.07199999999999995 0.8633799999999999 0.07299999999999995 0.8622 0.07899999999999996 0.859089552238806 0.09350000000000003 0.8556300000000001 0.10099999999999998 0.8527800000000001 0.09550000000000003
0.8682 0.07599999999999996 0.86468 0.08499999999999996 0.86418 0.07799999999999996 0.86469 0.07999999999999996 0.86351 0.07750000000000001 0.8627460317460317 0.08999999999999997 0.8576767676767675 0.11050000000000004 0.85844 0.12849999999999995 0.8563200000000002 0.12350000000000005

==> data/imputation_onestep_bank/imputation_onestep_multhigh.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.866123076923077 0.08850000000000002 0.8646449275362319 0.08499999999999996 0.8629753086419751 0.09199999999999997 0.8635535714285716 0.09599999999999997 0.8646197916666666 0.09399999999999997 0.8648500000000001 0.10250000000000004 0.8604100000000002 0.10699999999999998 0.861695 0.11399999999999999 0.85875 0.11199999999999999
0.8640576923076926 0.08599999999999997 0.8663750000000001 0.08899999999999997 0.8630316455696205 0.09899999999999998 0.8634791666666666 0.10099999999999998 0.866074074074074 0.08599999999999997 0.8635109890109891 0.09950000000000003 0.8641050000000001 0.11150000000000004 0.8621800000000001 0.11699999999999999 0.8625950000000002 0.12
0.8674999999999998 0.08150000000000002 0.8679399999999999 0.08099999999999996 0.8652191780821917 0.09899999999999998 0.8645053191489361 0.10650000000000004 0.864835 0.10250000000000004 0.8657020202020205 0.10850000000000004 0.864 0.11450000000000005 0.8633684210526316 0.12549999999999994 0.8592650000000001 0.13149999999999995
0.8655624999999999 0.08850000000000002 0.8680977011494253 0.09299999999999997 0.8670421686746989 0.09399999999999997 0.86723 0.09450000000000003 0.8661967213114753 0.09999999999999998 0.8615588235294116 0.10599999999999998 0.859015306122449 0.119 0.8594731182795698 0.12050000000000005 0.8543535353535352 0.11450000000000005
0.8666119402985075 0.08450000000000002 0.8653049999999999 0.09650000000000003 0.8632288135593222 0.07850000000000001 0.8630352941176469 0.09050000000000002 0.8660899999999999 0.07699999999999996 0.8599925373134327 0.09399999999999997 0.8626418918918919 0.11099999999999999 0.8609149999999999 0.12150000000000005 0.8515609756097562 0.11399999999999999
0.8665056818181818 0.08750000000000002 0.8676918604651164 0.09099999999999997 0.8661190476190475 0.08399999999999996 0.866031746031746 0.08450000000000002 0.8649894736842106 0.09050000000000002 0.8609742268041238 0.09250000000000003 0.8561818181818184 0.09750000000000003 0.8575299999999999 0.10050000000000003 0.8525899999999998 0.12050000000000005
0.8682279411764704 0.07899999999999996 0.8666451612903225 0.08399999999999996 0.8673299999999999 0.07899999999999996 0.866104938271605 0.09150000000000003 0.8653988764044943 0.09550000000000003 0.8631882352941176 0.09450000000000003 0.86157 0.10099999999999998 0.8612959183673471 0.10950000000000004 0.8606182795698926 0.126
0.8674929577464789 0.09250000000000003 0.864154255319149 0.09050000000000002 0.86575 0.07799999999999996 0.8643299999999998 0.08250000000000002 0.863621794871795 0.08550000000000002 0.8602380952380957 0.09199999999999997 0.8579328358208955 0.08499999999999996 0.8556988636363637 0.10199999999999998 0.8565175438596493 0.09399999999999997
0.8652039473684212 0.08799999999999997 0.8650185185185185 0.08099999999999996 0.8646511627906979 0.08650000000000002 0.8654191176470588 0.08450000000000002 0.8644459459459459 0.08750000000000002 0.8618457446808513 0.09650000000000003 0.8584307692307692 0.09199999999999997 0.85667 0.10850000000000004 0.8527747252747253 0.118
0.8674743589743593 0.08750000000000002 0.8637921348314607 0.09299999999999997 0.8650833333333335 0.08799999999999997 0.8654086021505378 0.08799999999999997 0.8640454545454548 0.09499999999999997 0.8630224719101125 0.09899999999999998 0.85825 0.13349999999999995 0.85811 0.12450000000000006 0.8566749999999999 0.129

==> data/imputation_onestep_bank/imputation_onestep_multlow.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.8659074074074075 0.08450000000000002 0.8654680851063828 0.08399999999999996 0.8653227848101268 0.07899999999999996 0.86574 0.08550000000000002 0.8659583333333333 0.08399999999999996 0.8639600000000002 0.07850000000000001 0.8609012345679015 0.08750000000000002 0.8624550000000001 0.09099999999999997 0.8578061224489795 0.10199999999999998
0.8650625 0.08450000000000002 0.8655117647058823 0.08999999999999997 0.8665299999999999 0.07799999999999996 0.8676102941176471 0.07999999999999996 0.868 0.08750000000000002 0.86823 0.08250000000000002 0.8631800000000002 0.09499999999999997 0.8672250000000001 0.09450000000000003 0.863375 0.10399999999999998
0.86638 0.08499999999999996 0.8667413793103449 0.09199999999999997 0.86628 0.08699999999999997 0.8669727272727273 0.07899999999999996 0.8654529411764704 0.09599999999999997 0.86331 0.08299999999999996 0.8637500000000001 0.08750000000000002 0.8624242424242425 0.10050000000000003 0.8583466666666667 0.09399999999999997
0.86686 0.08150000000000002 0.8654900000000001 0.07950000000000002 0.8665909090909089 0.08399999999999996 0.8644120879120879 0.09150000000000003 0.8631500000000001 0.09499999999999997 0.8638673469387758 0.10150000000000003 0.8596683673469387 0.09399999999999997 0.8573651685393258 0.09899999999999998 0.85434375 0.11650000000000005
0.8665120481927712 0.08599999999999997 0.8657279411764706 0.08899999999999997 0.8634842105263157 0.08950000000000002 0.8638152173913044 0.08899999999999997 0.863125 0.09350000000000003 0.8604000000000003 0.11050000000000004 0.860635 0.09699999999999998 0.85855 0.09899999999999998 0.8605578947368421 0.09799999999999998
0.86601 0.07350000000000001 0.867715053763441 0.08950000000000002 0.8647100000000001 0.07899999999999996 0.8650205479452056 0.08399999999999996 0.8634499999999998 0.08250000000000002 0.85917 0.07450000000000001 0.8582956989247313 0.09350000000000003 0.8584149999999999 0.08599999999999997 0.8590357142857143 0.10099999999999998
0.866952380952381 0.08399999999999996 0.8686781609195404 0.08799999999999997 0.8665864197530864 0.08050000000000002 0.8663070175438596 0.07250000000000001 0.8645200000000002 0.07599999999999996 0.8653965517241379 0.08850000000000002 0.8608 0.08950000000000002 0.86164 0.07899999999999996 0.8612622950819672 0.07550000000000001
0.8660616438356163 0.08499999999999996 0.864891304347826 0.08499999999999996 0.8666666666666666 0.07850000000000001 0.8640941176470589 0.08250000000000002 0.8640869565217391 0.07699999999999996 0.8622615384615385 0.08599999999999997 0.8587025316455695 0.08599999999999997 0.8602929292929296 0.08899999999999997 0.86131 0.08750000000000002
0.86531 0.08350000000000002 0.8660074626865671 0.08250000000000002 0.865813829787234 0.09250000000000003 0.8671975308641975 0.08150000000000002 0.8647527472527473 0.09099999999999997 0.8603350515463919 0.09350000000000003 0.8591249999999999 0.08750000000000002 0.8566499999999999 0.08350000000000002 0.8578232323232324 0.07999999999999996
0.8676090909090908 0.07950000000000002 0.8653333333333334 0.08150000000000002 0.8661785714285714 0.09199999999999997 0.8652040816326532 0.09499999999999997 0.8654402173913044 0.09350000000000003 0.86259 0.08450000000000002 0.8569687500000001 0.10099999999999998 0.8599739583333332 0.10150000000000003 0.8598645833333333 0.11250000000000004

==> data/imputation_onestep_lr/imputation_onestep_knn.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.7934282584884995 0.23752151462994842 0.7936382532471807 0.26448651749856567 0.7928858290304074 0.2656339644291451 0.7917383820998279 0.2782558806655192 0.7910231925746036 0.285140562248996 0.7905144387072097 0.3166953528399311 0.7912549072695276 0.3465289730349971 0.7909070685072653 0.35398737808376357 0.7910042628270378 0.36890418818129667
0.793372035356924 0.2576018359150889 0.79197308715381 0.270223752151463 0.7925033467202143 0.28686173264486514 0.7924380448623763 0.2960413080895009 0.7923323546285985 0.30522088353413657 0.7914001872150257 0.3321858864027539 0.7906027645190482 0.3499713138267355 0.7919528040009968 0.3516924842226047 0.7896919045844644 0.387263339070568
0.7929336393191815 0.24784853700516352 0.7932261734589691 0.2581755593803786 0.7942643590233951 0.2834193918531268 0.7931612162937464 0.2983362019506598 0.7928399311531842 0.30522088353413657 0.7924030617242489 0.2983362019506598 0.7919808837707236 0.37062535857716583 0.7932136710105728 0.36374067699368906 0.7898221457257601 0.4033275960986804
0.7926909795516296 0.2421113023522662 0.7932320414663581 0.24440619621342508 0.7909953631857641 0.2581755593803786 0.7920460309145484 0.2730923694779116 0.7927695337333892 0.28973034997131386 0.7928520805912727 0.31784279977051066 0.7908023069722497 0.3545611015490534 0.7910661404637307 0.38324727481353993 0.7905848317281283 0.34538152610441764
0.7932456217120298 0.25588066551921973 0.792514120869797 0.2725186460126219 0.7932979402519534 0.26678141135972466 0.794156216703549 0.2805507745266781 0.793474077140388 0.2989099254159495 0.7920946945677448 0.3528399311531841 0.7920976836639487 0.3625932300631096 0.7914576238083032 0.3878370625358577 0.7880465963231811 0.39414802065404475
0.7930368088896941 0.24096385542168675 0.7922093491235732 0.2759609868043603 0.7915043633179333 0.2880091795754446 0.7913847169499917 0.27940332759609865 0.7920460309145486 0.2834193918531268 0.7896586345381527 0.3115318416523236 0.7899870157321012 0.36833046471600683 0.7906267928858289 0.3648881239242685 0.791348013556435 0.37349397590361444
0.7924011316200764 0.24383247274813535 0.793193477845128 0.2730923694779116 0.793933102022603 0.2576018359150889 0.794328106075094 0.2828456683878371 0.7942760051193786 0.2885829030407344 0.7939376553834385 0.3184165232358004 0.7924634172482711 0.3597246127366609 0.792324577814363 0.3930005737234653 0.7908500360890567 0.35800344234079173
0.7931726907630521 0.24440619621342508 0.7925702811244979 0.2633390705679862 0.7930679634638327 0.2656339644291451 0.7925909989163001 0.29202524383247275 0.7926534347153533 0.31784279977051066 0.7926591728465892 0.31956397016637983 0.7917653808511355 0.3516924842226047 0.7918352445030586 0.3339070567986231 0.7906287630900367 0.38324727481353993
0.7922517136214029 0.2421113023522662 0.793516924842226 0.2501434308663224 0.793516924842226 0.26965002868617327 0.7936125454197744 0.2834193918531268 0.7927197511851919 0.2828456683878371 0.7901267993321601 0.34595524956970736 0.7885858603781842 0.3625932300631096 0.790559061643399 0.35628227194492257 0.7931103295168253 0.3235800344234079
0.7926250456370938 0.24153757888697647 0.7925552087283759 0.2581755593803786 0.7924748032642296 0.26907630522088355 0.7920809035716427 0.28227194492254737 0.7912105565117613 0.29718875502008035 0.7919842635849522 0.34825014343086635 0.7899753777012813 0.3545611015490534 0.7918566755978257 0.36660929432013767 0.7888287845258587 0.40734366035570857

==> data/imputation_onestep_lr/imputation_onestep_mean.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.7934033050971393 0.2323580034423408 0.7940426812636965 0.2501434308663224 0.7932035835650293 0.2753872633390706 0.7926299793769674 0.2736660929432013 0.7919545677534152 0.27940332759609865 0.7909756673753836 0.3012048192771084 0.7914881410139037 0.33275960986804365 0.7904773857334098 0.3522662076878944 0.7900645291031578 0.3746414228341939
0.7931115562954394 0.2604704532415376 0.7925894052400076 0.2685025817555938 0.7921784987307352 0.28973034997131386 0.7923259302269319 0.29202524383247275 0.7930507745266782 0.29202524383247275 0.792532768436383 0.3293172690763052 0.7922045324153757 0.36374067699368906 0.7917738701492273 0.3522662076878944 0.7914196468413336 0.38955823293172687
0.7926442612555485 0.25358577165806084 0.7929472994016884 0.2524383247274814 0.7944128160995629 0.2656339644291451 0.794671644323774 0.28456683878370626 0.7943880786303107 0.29661503155479063 0.7915774596644419 0.3109581181870339 0.7912201802602111 0.37062535857716583 0.7921642386926203 0.37923121055651177 0.7908285378164898 0.3958691910499139
0.792788587765104 0.2530120481927711 0.793894471896804 0.24784853700516352 0.7927519602218396 0.24612736660929435 0.7925680744957853 0.2650602409638554 0.7913319946452477 0.2736660929432013 0.7931860331692216 0.3138267355134825 0.7916175982123984 0.3344807802639128 0.7907117190566777 0.3551348250143431 0.7888579354235793 0.3769363166953529
0.7931483804467264 0.2570281124497992 0.792781515673082 0.2627653471026965 0.7920115837499658 0.2581755593803786 0.7937782877541913 0.26448651749856567 0.7941625657559817 0.27997705106138837 0.7933971912494696 0.3499713138267355 0.7927046531992634 0.3620195065978199 0.7921833105014812 0.3981640849110729 0.7907300196456821 0.40734366035570857
0.7930876946941204 0.23407917383820998 0.7925939346357863 0.25530694205393 0.7920521371199083 0.26161790017211706 0.7921288327914834 0.28227194492254737 0.7923940660601588 0.28227194492254737 0.7900389986709949 0.3138267355134825 0.7901893287435454 0.33562822719449226 0.7892423892920727 0.3625932300631096 0.7907431475171823 0.3551348250143431
0.7932509257810463 0.23924268502581758 0.7926696433768199 0.2673551348250144 0.7942996475698713 0.2472748135398738 0.7940670244001216 0.26620768789443483 0.7938277630778979 0.27137119908204244 0.793077070185504 0.29718875502008035 0.7924430641821947 0.3396442914515204 0.7924268502581754 0.3769363166953529 0.7909425721318455 0.36660929432013767
0.792739585794157 0.24899598393574296 0.7925670937719133 0.2421113023522662 0.7937212509184608 0.25588066551921973 0.7936570638526 0.270223752151463 0.7935510156568303 0.2960413080895009 0.7921253118787442 0.3310384394721744 0.792667267710297 0.3442340791738382 0.7924655432360673 0.3471026965002869 0.7913373925810768 0.3901319563970166
0.7918426954571534 0.24153757888697647 0.7929562862980745 0.24899598393574296 0.7939615605278255 0.2679288582903041 0.7928696678060331 0.28227194492254737 0.7928352063717053 0.27710843373493976 0.7910700888325672 0.33333333333333337 0.7900795729501858 0.35628227194492257 0.7918868752320206 0.34308663224325875 0.7914848763826071 0.36890418818129667
0.7925286049859817 0.23924268502581758 0.792844103687477 0.2570281124497992 0.7924011316200763 0.2627653471026965 0.792219569522329 0.27423981640849115 0.7915848504682713 0.2931726907630522 0.7917788802267894 0.33275960986804365 0.7912263493297307 0.34308663224325875 0.7910032989099255 0.3499713138267355 0.7884025054562875 0.3780837636259323

==> data/imputation_onestep_lr/imputation_onestep_median.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.7933080029010923 0.23350545037292025 0.7939476455930331 0.2604704532415376 0.7924234250434574 0.2598967297762479 0.7918215304281309 0.2673551348250144 0.7915261830099263 0.2730923694779116 0.7918233781687597 0.2937464142283419 0.7933129342767897 0.32300631095811816 0.7926563396442916 0.32300631095811816 0.7913805760677116 0.34767641996557663
0.7924820977029812 0.24784853700516352 0.7935956902671217 0.2621916236374068 0.7931598462078591 0.2736660929432013 0.7934052813570884 0.2736660929432013 0.7925741767776574 0.2828456683878371 0.7939937088254496 0.30522088353413657 0.79343564735131 0.3138267355134825 0.7931696711658665 0.33046471600688465 0.7926168961560528 0.3522662076878944
0.7932650699650904 0.24383247274813535 0.7936652269455179 0.24784853700516352 0.7943559954102123 0.2576018359150889 0.7945321659308041 0.2736660929432013 0.7945213690583228 0.28456683878370626 0.7937724925676732 0.2960413080895009 0.7928858290304075 0.3413654618473896 0.7932844158589241 0.34825014343086635 0.7915511670743123 0.35398737808376357
0.7932985073124578 0.25530694205393 0.7943060297395671 0.24670109007458407 0.793423125609012 0.25874928284566834 0.793322543906971 0.2621916236374068 0.792808761699249 0.26678141135972466 0.7930680706017348 0.306368330464716 0.792819397892321 0.32816982214572576 0.7916965480971504 0.3287435456110155 0.7926050707388826 0.336201950659782
0.792846932524286 0.25645438898450945 0.7925541451520367 0.2604704532415376 0.7924851332768716 0.26161790017211706 0.7936786105460808 0.24612736660929435 0.7941568471688953 0.25645438898450945 0.7930814165753923 0.3080895008605852 0.793616571549355 0.33333333333333337 0.7935327937891383 0.3471026965002869 0.7939794893861158 0.3413654618473896
0.7927731333497255 0.23522662076878942 0.7916514543020567 0.26161790017211706 0.7917383820998278 0.26678141135972466 0.7931153184165234 0.26391279403327594 0.7931019066991528 0.2707974756167527 0.7923890684689978 0.3092369477911646 0.7931693159191388 0.3189902467010901 0.7921998553219087 0.3132530120481928 0.7937882482310193 0.3264486517498566
0.7934083271862962 0.23694779116465858 0.7928520805912727 0.2685025817555938 0.7944660848909423 0.2449799196787149 0.7938126130897216 0.26104417670682734 0.7937377214485647 0.2604704532415376 0.7941842558202735 0.28686173264486514 0.7929660269341575 0.32816982214572576 0.7941647542551159 0.3373493975903614 0.7943417294369489 0.3258749282845669
0.7931825825469364 0.24612736660929435 0.7928858290304074 0.24440619621342508 0.7947553761845411 0.24612736660929435 0.7929783650731962 0.25932300631095817 0.7931020146839949 0.270223752151463 0.79395876642004 0.3029259896729777 0.7935091335359074 0.31267928858290306 0.7950645257340392 0.3103843947217442 0.7931632337828551 0.34021801491681014
0.7920146193238561 0.23752151462994842 0.793621927061345 0.23752151462994842 0.793746414228342 0.2633390705679862 0.7936092194866423 0.26965002868617327 0.7929934021801491 0.2828456683878371 0.7924428273673354 0.30005737234652896 0.7910511748721732 0.32300631095811816 0.792158179757357 0.31554790590935167 0.7929446724627446 0.2989099254159495
0.79273283610633 0.24956970740103268 0.7921370712875715 0.24842226047045324 0.7928561536787545 0.25530694205393 0.7923028519608387 0.26391279403327594 0.7929677895254487 0.2650602409638554 0.7927166541624373 0.30235226620768785 0.7931922495175509 0.3235800344234079 0.7934717593779372 0.3241537578886976 0.7922335960382884 0.3218588640275387

==> data/imputation_onestep_lr/imputation_onestep_mice.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.7931676581010759 0.24670109007458407 0.7929702001282442 0.2748135398737809 0.7917832042455536 0.26907630522088355 0.7919136864919998 0.26965002868617327 0.7913507311097673 0.2811244979919679 0.7896239855086477 0.31267928858290306 0.789956819760244 0.372346528973035 0.7879766488634952 0.38898450946643714 0.788503558306173 0.4004589787722318
0.7930338866988692 0.26104417670682734 0.7923025435073627 0.2730923694779116 0.7926357444429734 0.28456683878370626 0.7927914188399167 0.29202524383247275 0.792048867739867 0.306368330464716 0.7919212170503047 0.33275960986804365 0.7895854404362663 0.3545611015490534 0.7897042716319824 0.3780837636259323 0.7877340264849485 0.4033275960986804
0.7923479632816982 0.25588066551921973 0.793034572151038 0.2518646012621917 0.7942125645438898 0.2736660929432013 0.7936696484125636 0.2937464142283419 0.7940181779750581 0.2989099254159495 0.791484876382607 0.3258749282845669 0.7909339220234977 0.35800344234079173 0.7913458344656823 0.36890418818129667 0.7881975231372821 0.3930005737234653
0.7927496912589828 0.25415949512335057 0.7933448078026392 0.24784853700516352 0.7923303190084601 0.26620768789443483 0.7918240124677816 0.2759609868043603 0.7921705374373188 0.2960413080895009 0.7915403109034781 0.3270223752151463 0.7906096435431166 0.34538152610441764 0.7900112970290587 0.38324727481353993 0.7901077996195307 0.3769363166953529
0.793162798979168 0.24842226047045324 0.7922289572368149 0.26620768789443483 0.7928625699710037 0.26678141135972466 0.7933868269860125 0.2725186460126219 0.7936428252693314 0.28399311531841653 0.7925838693118338 0.3493975903614458 0.7905793447962124 0.37923121055651177 0.7910826981394968 0.38668961560527826 0.7897332475645731 0.40906483075157773
0.7932470623233676 0.23121055651176137 0.7923121055651176 0.2598967297762479 0.7917977328031337 0.2633390705679862 0.7910105239722214 0.27710843373493976 0.79117251786009 0.27710843373493976 0.7903075296020572 0.3235800344234079 0.7908658443296998 0.3591508892713712 0.7886134202463347 0.35857716580608145 0.7882264990698723 0.38955823293172687
0.7931408172372029 0.2398164084911073 0.7923627282238195 0.27423981640849115 0.793680989622651 0.24039013195639702 0.7928939096425948 0.285140562248996 0.7928694369313991 0.27423981640849115 0.791945752027041 0.3207114170969593 0.7904711467534188 0.3625932300631096 0.7889009453964926 0.3952954675846242 0.7880180515877945 0.4102122776821572
0.7930468742136464 0.24784853700516352 0.7923779426840853 0.2581755593803786 0.7929451797337134 0.25932300631095817 0.7919878270847364 0.2937464142283419 0.7924206478423347 0.29432013769363163 0.7911255411255411 0.3344807802639128 0.7905518176602514 0.36316695352839934 0.7902621722846443 0.3798049340218015 0.7894316588888691 0.4228341939185313
0.792019831346951 0.2421113023522662 0.7927137119908203 0.25530694205393 0.7933693959511515 0.2834193918531268 0.7921154003770183 0.2828456683878371 0.7915662650602409 0.2937464142283419 0.7900487349712824 0.3499713138267355 0.7895271562440236 0.3671830177854274 0.7886741772283941 0.3752151462994836 0.79003794869668 0.3700516351118761
0.7928355024106452 0.24842226047045324 0.792265837543723 0.270223752151463 0.7923779426840852 0.2748135398737809 0.7922565839394445 0.27653471026965004 0.7921913216776882 0.31784279977051066 0.7905844888381778 0.35398737808376357 0.7900655252589303 0.3700516351118761 0.7913051623403234 0.38898450946643714 0.7894789762880682 0.4205393000573724

==> data/imputation_onestep_lr/imputation_onestep_mode.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.7933677567412508 0.2346528973034997 0.7936431440045899 0.2346528973034997 0.793012048192771 0.23752151462994842 0.7916924842226046 0.24383247274813535 0.7913023522662076 0.2518646012621917 0.7904647160068846 0.23580034423407914 0.7883304647160068 0.2346528973034997 0.7866207687894434 0.23293172690763053 0.7844865174985657 0.24153757888697647
0.7936431440045899 0.23694779116465858 0.7929087779690189 0.23752151462994842 0.7933448078026392 0.23866896156052786 0.7937464142283419 0.24440619621342508 0.7936890418818129 0.2317842799770511 0.7945840504876649 0.2398164084911073 0.7927596098680436 0.2501434308663224 0.7925645438898451 0.24039013195639702 0.7885025817555937 0.2598967297762479
0.7926104417670683 0.2449799196787149 0.7930808950086059 0.23006310958118192 0.7947791164658633 0.22604704532415376 0.7950200803212851 0.23694779116465858 0.7955479059093515 0.24670109007458407 0.793689041881813 0.24670109007458407 0.7880436029833621 0.26104417670682734 0.7849454962707975 0.2426850258175559 0.7817900172117039 0.24612736660929435
0.7924039013195641 0.23694779116465858 0.7941250717154332 0.23350545037292025 0.7932185886402755 0.24325874928284563 0.7931956397016637 0.24440619621342508 0.7918531267928859 0.24153757888697647 0.7932300631095812 0.23293172690763053 0.7903958691910499 0.24383247274813535 0.7894205393000573 0.2576018359150889 0.7909925415949511 0.23924268502581758
0.7941480206540446 0.23580034423407914 0.7937005163511189 0.23637406769936886 0.7938267355134824 0.23293172690763053 0.7944693057946068 0.2323580034423408 0.794251290877797 0.23694779116465858 0.7915433161216295 0.2598967297762479 0.790338496844521 0.25874928284566834 0.7889156626506023 0.24555364314400463 0.7854388984509467 0.2621916236374068
0.7931726907630524 0.2243258749282846 0.7919104991394147 0.24842226047045324 0.7920596672403901 0.2426850258175559 0.7924039013195641 0.2346528973034997 0.7922891566265061 0.23752151462994842 0.7899254159495124 0.2472748135398738 0.7912220309810672 0.25358577165806084 0.7886517498565692 0.24956970740103268 0.7861044176706826 0.2501434308663224
0.7938496844520941 0.2271944922547332 0.7932185886402755 0.23866896156052786 0.793528399311532 0.22317842799770515 0.7937119908204245 0.2317842799770511 0.7927022375215147 0.2398164084911073 0.792954675846242 0.2426850258175559 0.78960413080895 0.24096385542168675 0.7871944922547331 0.24612736660929435 0.7834423407917381 0.2294893861158921
0.7931382673551348 0.24383247274813535 0.7936734832793644 0.2501434308663224 0.7949512335054503 0.23580034423407914 0.7936431440045898 0.24325874928284563 0.7947905909351692 0.24440619621342508 0.793459552495697 0.2501434308663224 0.7913826735513483 0.24612736660929435 0.7893057946069993 0.23809523809523814 0.7870223752151465 0.25358577165806084
0.7928433309959415 0.24325874928284563 0.7935478176442032 0.22834193918531265 0.7941594951233505 0.23809523809523814 0.7941709695926562 0.23637406769936886 0.7933562822719451 0.2398164084911073 0.7913253012048194 0.23121055651176137 0.7873780837636258 0.2604704532415376 0.7919563970166379 0.28399311531841653 0.7920022948938612 0.2880091795754446
0.7936786105460806 0.2323580034423408 0.7930923694779116 0.22891566265060237 0.7931038439472173 0.2421113023522662 0.7928858290304074 0.2472748135398738 0.7909236947791165 0.25415949512335057 0.7906827309236949 0.2530120481927711 0.789994262765347 0.2449799196787149 0.7906827309236948 0.2633390705679862 0.7859437751004015 0.23522662076878942

==> data/imputation_onestep_lr/imputation_onestep_multhigh.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.7937234652897304 0.23293172690763053 0.7932185886402753 0.24325874928284563 0.7911354862549471 0.26907630522088355 0.7920758664911749 0.2753872633390706 0.7912776647716406 0.28915662650602414 0.7904690189328744 0.3109581181870339 0.7885152165644925 0.36374067699368906 0.7847052073841585 0.3602983362019506 0.7845899196127697 0.4061962134251291
0.79244529136956 0.2598967297762479 0.7924046416079064 0.2736660929432013 0.7917711662978445 0.2903040734366036 0.7918480645270156 0.2805507745266781 0.7918607764390897 0.3092369477911646 0.7904734255438275 0.3419391853126793 0.7889590106457576 0.3884107860011474 0.7902980971505068 0.3826735513482501 0.7836540969071089 0.43201376936316693
0.7931034482758622 0.24899598393574296 0.7933933536343175 0.2472748135398738 0.7944903099079126 0.25129087779690185 0.7938420348058902 0.25588066551921973 0.793925702811245 0.2782558806655192 0.7908018629138402 0.3029259896729777 0.789574822525904 0.36087205966724034 0.7880492785273198 0.4027538726333907 0.7854991394148021 0.42971887550200805
0.7924459743736851 0.25358577165806084 0.7927795839442424 0.26104417670682734 0.7919497539028293 0.26104417670682734 0.7924228241285948 0.26161790017211706 0.7915305112790707 0.27710843373493976 0.790978198508319 0.31726907630522083 0.789443488238669 0.3419391853126793 0.7890176316458765 0.38382099827882965 0.7869864551373194 0.39414802065404475
0.7938845328403561 0.2530120481927711 0.7923569277108433 0.26620768789443483 0.7916253759627253 0.27653471026965004 0.7924429547764995 0.2576018359150889 0.7929268092779281 0.29202524383247275 0.7916501169513219 0.3493975903614458 0.7893571212653996 0.3820998278829604 0.7882537669474892 0.4107860011474469 0.7846906422683216 0.4434882386689616
0.7928196301690277 0.23580034423407914 0.7926467775865365 0.2524383247274814 0.7927526432259651 0.2673551348250144 0.7916578595082082 0.2736660929432013 0.7918124109340589 0.27423981640849115 0.7908495147592381 0.3207114170969593 0.7897367246764838 0.3648881239242685 0.789230759313337 0.38611589213998854 0.7874325585168958 0.4239816408491107
0.79267189824674 0.24555364314400463 0.7922819095932602 0.2530120481927711 0.7932714464415038 0.2518646012621917 0.7928768646012623 0.2857142857142857 0.7932401876413215 0.27194492254733216 0.7935988853372672 0.3057946069994263 0.7896854198204177 0.3648881239242685 0.7896323971845569 0.3930005737234653 0.7850385669662778 0.4211130235226621
0.7932214031327467 0.23580034423407914 0.7923016742293851 0.2570281124497992 0.7929171230376049 0.2570281124497992 0.7932942423446814 0.27423981640849115 0.7928955531569376 0.2862880091795754 0.7915312041818066 0.3235800344234079 0.7907015324637621 0.36660929432013767 0.7877364838542883 0.38382099827882965 0.784738955823293 0.39931153184165236
0.7923580034423408 0.2449799196787149 0.7929043362389651 0.25874928284566834 0.7928093325683687 0.2581755593803786 0.7918867588580925 0.26965002868617327 0.7910443617789129 0.2862880091795754 0.7907306883210498 0.3184165232358004 0.7866749389584915 0.3545611015490534 0.7880395531706659 0.36660929432013767 0.7880778647790356 0.3878370625358577
0.7921170395869191 0.23350545037292025 0.7925370951593488 0.25415949512335057 0.7918613228423901 0.2650602409638554 0.7922180525380208 0.2673551348250144 0.7906907131632118 0.29661503155479063 0.7914478892060102 0.3390705679862306 0.7878398274682208 0.3769363166953529 0.7889882511412109 0.4079173838209983 0.7869532842616666 0.43775100401606426

==> data/imputation_onestep_lr/imputation_onestep_multlow.dat <==
acc1 amb1 acc2 amb2 acc3 amb3 acc4 amb4 acc5 amb5 acc10 amb10 acc15 amb15 acc20 amb20 acc25 amb25
0.7938307853261787 0.22891566265060237 0.7941097724230255 0.2507171543316121 0.7926308408236118 0.25129087779690185 0.792414862006662 0.25358577165806084 0.7925680744957854 0.25530694205393 0.790188583648136 0.2581755593803786 0.794247466054695 0.25645438898450945 0.7934816187828236 0.291451520367183 0.7957234342776512 0.26104417670682734
0.7934485193521338 0.23924268502581758 0.7929495760821064 0.2570281124497992 0.7921873830726632 0.26104417670682734 0.7925497910007376 0.26391279403327594 0.7917011273293546 0.28169822145725765 0.794222267220141 0.2753872633390706 0.7936063189635619 0.27423981640849115 0.795754446356856 0.28456683878370626 0.7960377665866287 0.2828456683878371
0.7923315538181782 0.24440619621342508 0.7921439452390843 0.2547332185886403 0.7945985623164928 0.25415949512335057 0.794338066551922 0.26620768789443483 0.7943281060750941 0.27653471026965004 0.7941939185312679 0.2621916236374068 0.7940471006228008 0.28915662650602414 0.7934261964802733 0.270223752151463 0.7937428727254696 0.26965002868617327
0.7935742971887549 0.2530120481927711 0.7939165864426228 0.23694779116465858 0.7926583180010682 0.24956970740103268 0.7928960740922876 0.2426850258175559 0.7922650790515695 0.24842226047045324 0.7947683591508894 0.2530120481927711 0.7954328135051026 0.23924268502581758 0.7953969085451537 0.2604704532415376 0.7958855831489223 0.2650602409638554
0.7931825825469365 0.2530120481927711 0.7942401926205995 0.24325874928284563 0.7941137985526063 0.24555364314400463 0.7938193451773196 0.2426850258175559 0.7955632052017593 0.2426850258175559 0.7936407283268414 0.2707974756167527 0.7935728805876062 0.2782558806655192 0.793521763473861 0.2759609868043603 0.7941333440072582 0.2880091795754446
0.7932444061962134 0.22891566265060237 0.7914614121510674 0.2581755593803786 0.7928520805912725 0.23809523809523814 0.7922010623137714 0.24383247274813535 0.7930042164121336 0.24383247274813535 0.7928858290304073 0.2707974756167527 0.7924457123995002 0.2736660929432013 0.7923619945620993 0.2530120481927711 0.7933092915881212 0.2604704532415376
0.7931829358249323 0.2346528973034997 0.7929396156052783 0.2598967297762479 0.7943595108726219 0.22375215146299487 0.7940332759609869 0.25415949512335057 0.7946069994262764 0.2398164084911073 0.7936558263127699 0.2633390705679862 0.7920148753361123 0.27194492254733216 0.791909133131164 0.2725186460126219 0.7949808866283755 0.2650602409638554
0.7936890418818129 0.2449799196787149 0.7929202524383246 0.23580034423407914 0.7941688833255098 0.23694779116465858 0.7931170310238823 0.25530694205393 0.7932171341300818 0.2621916236374068 0.793301023643446 0.25415949512335057 0.7942730409912572 0.2650602409638554 0.7964067620776649 0.2524383247274814 0.7968930667725849 0.2570281124497992
0.7922363307678153 0.2398164084911073 0.7934136546184739 0.2271944922547332 0.7939604221876168 0.26161790017211706 0.7937464142283418 0.24842226047045324 0.7935818214309227 0.2547332185886403 0.7905202021392812 0.25645438898450945 0.7917312990940836 0.2834193918531268 0.7939502370383792 0.28169822145725765 0.7943571521107472 0.2524383247274814
0.7934282584884993 0.23637406769936886 0.7929034820601085 0.24096385542168675 0.7931374621292187 0.24842226047045324 0.7928550938447668 0.2524383247274814 0.7931466124237208 0.26620768789443483 0.7923828385950848 0.2633390705679862 0.7925081882684445 0.2811244979919679 0.7914448491640983 0.29718875502008035 0.7910716223969235 0.2530120481927711
